Reasoning Algorithmically in Graph Neural Networks

The development of artificial intelligence systems with advanced reasoning capabilities represents a persistent and long-standing research question. Traditionally, the primary strategy to address this challenge involved the adoption of symbolic approaches, where knowledge was explicitly represented by means of symbols and explicitly programmed rules. However, with the advent of machine learning, there has been a paradigm shift towards systems that can autonomously learn from data, requiring minimal human guidance. In light of this shift, in latest years, there has been increasing interest and efforts at endowing neural networks with the ability to reason, bridging the gap between data-driven learning and logical reasoning. Within this context, Neural Algorithmic Reasoning (NAR) stands out as a promising research field, aiming to integrate the structured and rule-based reasoning of algorithms with the adaptive learning capabilities of neural networks, typically by tasking neural models to mimic classical algorithms. In this dissertation, we provide theoretical and practical contributions to this area of research. We explore the connections between neural networks and tropical algebra, deriving powerful architectures that are aligned with algorithm execution. Furthermore, we discuss and show the ability of such neural reasoners to learn and manipulate complex algorithmic and combinatorial optimization concepts, such as the principle of strong duality. Finally, in our empirical efforts, we validate the real-world utility of NAR networks across different practical scenarios. This includes tasks as diverse as planning problems, large-scale edge classification tasks and the learning of polynomial-time approximate algorithms for NP-hard combinatorial problems. Through this exploration, we aim to showcase the potential integrating algorithmic reasoning in machine learning models.

==> gfx/contrib/a_star/data/gap_nar.csv <==
16,0.0007,0.0001
32,0.0098,0.0016
64,0.0210,0.0037
96,0.1075,0.0077
128,0.1980,0.0201
160,0.2230,0.0312
192,0.3350,0.0179
224,0.4432,0.0621
256,0.5280,0.0455

==> gfx/contrib/a_star/data/gap_random.csv <==
16,0.1020,0.0290
32,0.2532,0.0316
64,0.4421,0.0337
96,0.5934,0.0447
128,0.6628,0.0554
160,0.7011,0.0913
192,0.7814,0.0981
224,0.8298,0.1111
256,0.8732,0.0433

==> gfx/contrib/a_star/data/iter_dijkstra.csv <==
16,15
32,17
64,36
96,51
128,73
160,77
192,97
224,100
256,133

==> gfx/contrib/a_star/data/iter_nar.csv <==
16,8.44,0.57
32,11.01,0.34
64,17.31,1.01
96,21.09,2.54
128,22.32,2.98
160,20.05,3.12
192,21.85,3.41
224,19.31,3.77
256,21.44,4.57

==> gfx/contrib/a_star/data/iter_random.csv <==
16,18,0.5
32,22,0.4
64,58,1
96,98,3
128,146,2
160,300,3
192,331,3
224,988,4
256,1631,10

==> gfx/contrib/conar/data/bf.csv <==
40,0.99,0.001
64,0.985,0.007
80,0.97,0.01
100,0.96,0.011
200,0.95,0.011

==> gfx/contrib/conar/data/mpnn.csv <==
1,16.1,1.3
5,13.6,6.5
10,11.6,7.6
15,13.7,6.3
20,19.8,10.1


==> gfx/contrib/conar/data/mpnn_pf.csv <==
1,11.1,1.1
5,14.2,5.0
10,17.6,6.9
15,18.8,8.1
20,22.5,8.6


==> gfx/contrib/conar/data/mpnn_pft.csv <==
1,4.2,0.31
5,2.5,0.29
10,2.1,1.6
15,2.6,2.2
20,5.5,5.5


==> gfx/contrib/conar/data/mst.csv <==
40,0.87,0.03
64,0.86,0.03
80,0.77,0.05
100,0.61,0.11
200,0.31,0.12

==> gfx/contrib/conar/data/ratio.csv <==
40,0.52,0.03
64,0.61,0.03
80,0.89,0.06
100,0.86,0.04
200,0.99,0.04

==> gfx/contrib/dar/data/dual-max.csv <==
0.000000000000000000e+00,9.957971811294555886e-01,8.714699271358292143e-02
1.000000000000000000e+02,8.305166125297546165e-01,2.394184135095446531e-02
2.000000000000000000e+02,7.781548738479614480e-01,1.318405990162436342e-02
3.000000000000000000e+02,7.536806225776672141e-01,8.155837573443463703e-03
4.000000000000000000e+02,7.376784324645996316e-01,5.819950155325343683e-03
5.000000000000000000e+02,7.254469275474548784e-01,3.746029932113457278e-03
6.000000000000000000e+02,7.173647284507751465e-01,2.549982450188124309e-03
7.000000000000000000e+02,7.108155012130736861e-01,1.814310516865975985e-03
8.000000000000000000e+02,7.062157511711120161e-01,2.096927694031169940e-03
9.000000000000000000e+02,7.025203108787536621e-01,1.847832502179292931e-03
1.000000000000000000e+03,6.994576811790466087e-01,1.767106426145445813e-03
1.100000000000000000e+03,6.964403629302978738e-01,2.069850945931029067e-03
1.200000000000000000e+03,6.940092802047729270e-01,1.597759067466796934e-03
1.300000000000000000e+03,6.915853738784789595e-01,1.896656145216413366e-03
1.400000000000000000e+03,6.892263412475585493e-01,2.151019331713227740e-03
1.500000000000000000e+03,6.868626594543456587e-01,2.143961389289472837e-03
1.600000000000000000e+03,6.846026778221130371e-01,2.289913658223597347e-03
1.700000000000000000e+03,6.827431678771972434e-01,1.704824282298739906e-03
1.800000000000000000e+03,6.804187893867492676e-01,2.306080054641033300e-03
1.900000000000000000e+03,6.782265067100524680e-01,2.735016009010014792e-03
2.000000000000000000e+03,6.763197779655456543e-01,2.978367256811643559e-03
2.100000000000000000e+03,6.741297364234923872e-01,3.579926109831658727e-03
2.200000000000000000e+03,6.720570445060729536e-01,3.994120549882648405e-03
2.300000000000000000e+03,6.698949337005615234e-01,4.565135219788743308e-03
2.400000000000000000e+03,6.678058624267577681e-01,5.111447228957181205e-03
2.500000000000000000e+03,6.654311418533325195e-01,5.660707871153507036e-03
2.600000000000000000e+03,6.628662109374999778e-01,6.477824291911458629e-03
2.700000000000000000e+03,6.604955434799194558e-01,7.013840149096088258e-03
2.800000000000000000e+03,6.581190109252930132e-01,7.905764849479307230e-03
2.900000000000000000e+03,6.558948993682861550e-01,8.603579093736671290e-03
3.000000000000000000e+03,6.534512400627136008e-01,9.025547718505159966e-03
3.100000000000000000e+03,6.514040708541870561e-01,9.794684842522579163e-03
3.200000000000000000e+03,6.491655468940734641e-01,1.029961199290913530e-02
3.300000000000000000e+03,6.470848798751831499e-01,1.073391142307015059e-02
3.400000000000000000e+03,6.448171138763427734e-01,1.116489477527018992e-02
3.500000000000000000e+03,6.425863027572631392e-01,1.167059298794172022e-02
3.600000000000000000e+03,6.404743075370789018e-01,1.185105069195726939e-02
3.700000000000000000e+03,6.386937856674194114e-01,1.176508488290532901e-02
3.800000000000000000e+03,6.367847919464111328e-01,1.187984291233602600e-02
3.900000000000000000e+03,6.349640846252441184e-01,1.197676416948855252e-02
4.000000000000000000e+03,6.329592108726501687e-01,1.193125513681992517e-02
4.100000000000000000e+03,6.309292316436767578e-01,1.205083235366579721e-02
4.200000000000000000e+03,6.287811636924743874e-01,1.189314998696800255e-02
4.300000000000000000e+03,6.268397927284240501e-01,1.169004178449271555e-02
4.400000000000000000e+03,6.247415423393249956e-01,1.188442756049428589e-02
4.500000000000000000e+03,6.227971196174622026e-01,1.184252079084781306e-02
4.600000000000000000e+03,6.209879517555236816e-01,1.207791482222803602e-02
4.700000000000000000e+03,6.189011931419372559e-01,1.242062441013699892e-02
4.800000000000000000e+03,6.166335463523864302e-01,1.232443045954154104e-02
4.900000000000000000e+03,6.146812319755554643e-01,1.267678296223709658e-02
5.000000000000000000e+03,6.126960515975952148e-01,1.289589592114082084e-02
5.100000000000000000e+03,6.106202960014343040e-01,1.325464097703689392e-02
5.200000000000000000e+03,6.086853861808776411e-01,1.337542352604741830e-02
5.300000000000000000e+03,6.067105412483215776e-01,1.360137832589210054e-02
5.400000000000000000e+03,6.046494483947754128e-01,1.388091199273342423e-02
5.500000000000000000e+03,6.027715206146240234e-01,1.395445938769325489e-02
5.600000000000000000e+03,6.007832884788513184e-01,1.394411405748596788e-02
5.700000000000000000e+03,5.989202976226806197e-01,1.375967344083679419e-02
5.800000000000000000e+03,5.970646858215331587e-01,1.357172030025467248e-02
5.900000000000000000e+03,5.952652096748352051e-01,1.322177719674214741e-02
6.000000000000000000e+03,5.933491945266723411e-01,1.276382625736769902e-02
6.100000000000000000e+03,5.915427207946777344e-01,1.241981303775491381e-02
6.200000000000000000e+03,5.899404048919677512e-01,1.178209320210193978e-02
6.300000000000000000e+03,5.882604598999023882e-01,1.149841079630675028e-02
6.400000000000000000e+03,5.867552638053894487e-01,1.117038984650894733e-02
6.500000000000000000e+03,5.852039337158203569e-01,1.079387460583284414e-02
6.600000000000000000e+03,5.837970376014709473e-01,1.033520637910095678e-02
6.700000000000000000e+03,5.825519800186157449e-01,1.019943175675842688e-02
6.800000000000000000e+03,5.812278270721435991e-01,9.765555137860464779e-03
6.900000000000000000e+03,5.801375389099121538e-01,9.472521659516300319e-03
7.000000000000000000e+03,5.791141152381896751e-01,9.368473367277146621e-03
7.100000000000000000e+03,5.780750751495361550e-01,9.052027637338318222e-03
7.200000000000000000e+03,5.770757079124451128e-01,8.828032756764631409e-03
7.300000000000000000e+03,5.762322425842285600e-01,8.595264132309118552e-03
7.400000000000000000e+03,5.753142118453979936e-01,8.333270792835670640e-03
7.500000000000000000e+03,5.745014071464538130e-01,8.224868787597108821e-03
7.600000000000000000e+03,5.736985445022583230e-01,8.028640489798431062e-03
7.700000000000000000e+03,5.729568123817443404e-01,7.841275837263409626e-03
7.800000000000000000e+03,5.722956299781799538e-01,7.539813432360155734e-03
7.900000000000000000e+03,5.715880393981933594e-01,7.441133180337538254e-03
8.000000000000000000e+03,5.709211349487304243e-01,7.110512456114548296e-03
8.100000000000000000e+03,5.702588200569153054e-01,6.814628656386437916e-03
8.200000000000000000e+03,5.696028828620910422e-01,6.543626558919542896e-03
8.300000000000000000e+03,5.689311742782592329e-01,6.222026843830679235e-03
8.400000000000000000e+03,5.684011220932007058e-01,6.003421737597335744e-03
8.500000000000000000e+03,5.677828431129455788e-01,5.889163267977672381e-03
8.600000000000000000e+03,5.672531008720398393e-01,5.495700206745070780e-03
8.700000000000000000e+03,5.666458725929259810e-01,5.209934720989419475e-03
8.800000000000000000e+03,5.661580920219421165e-01,5.054116254461922877e-03
8.900000000000000000e+03,5.656236171722411887e-01,4.897969853746544228e-03
9.000000000000000000e+03,5.651036977767944780e-01,4.695409095390704231e-03
9.100000000000000000e+03,5.646963953971863015e-01,4.506748446387779695e-03
9.200000000000000000e+03,5.642690062522888184e-01,4.354738034891323696e-03
9.300000000000000000e+03,5.638114452362060769e-01,4.247309440835608796e-03
9.400000000000000000e+03,5.634756684303283691e-01,4.033263470096167327e-03
9.500000000000000000e+03,5.630318641662597212e-01,3.971622825458267884e-03
9.600000000000000000e+03,5.626366019248962846e-01,3.920298425459330972e-03
9.700000000000000000e+03,5.623163223266601785e-01,3.805306071530889771e-03
9.800000000000000000e+03,5.619828104972839355e-01,3.811872152366508736e-03
9.900000000000000000e+03,5.616212010383605513e-01,3.666496162875885947e-03
1.000000000000000000e+04,5.612697005271911621e-01,3.655913377135098542e-03
1.010000000000000000e+04,5.609947681427002175e-01,3.635235696171442224e-03
1.020000000000000000e+04,5.606801152229309304e-01,3.635239107189085911e-03
1.030000000000000000e+04,5.603713631629944070e-01,3.637414694428747850e-03
1.040000000000000000e+04,5.600907921791076216e-01,3.595568976579748000e-03
1.050000000000000000e+04,5.597654461860657182e-01,3.505533598737033390e-03
1.060000000000000000e+04,5.594825983047485574e-01,3.499473930245352443e-03
1.070000000000000000e+04,5.591854453086853027e-01,3.461537964888552945e-03
1.080000000000000000e+04,5.588852167129516602e-01,3.495851036929190081e-03
1.090000000000000000e+04,5.587342023849487527e-01,3.383421943008215957e-03
1.100000000000000000e+04,5.583892941474914995e-01,3.468416743157410817e-03
1.110000000000000000e+04,5.582294821739196555e-01,3.442033379202287784e-03
1.120000000000000000e+04,5.579510450363158736e-01,3.455195950423115090e-03
1.130000000000000000e+04,5.577425837516785112e-01,3.505205961097604666e-03
1.140000000000000000e+04,5.575269818305969016e-01,3.419176416968519507e-03
1.150000000000000000e+04,5.572537779808044434e-01,3.425871666318434060e-03
1.160000000000000000e+04,5.570275545120239036e-01,3.451260319207603323e-03
1.170000000000000000e+04,5.568602442741393821e-01,3.499286914773374994e-03
1.180000000000000000e+04,5.566590428352355957e-01,3.509437108319298209e-03
1.190000000000000000e+04,5.564553856849669966e-01,3.426413069555747995e-03
1.200000000000000000e+04,5.561053037643433061e-01,3.480354501802054509e-03
1.210000000000000000e+04,5.559417963027953880e-01,3.464342535407342188e-03
1.220000000000000000e+04,5.557931184768676314e-01,3.516667318893326472e-03
1.230000000000000000e+04,5.555390000343323198e-01,3.494668196525190038e-03
1.240000000000000000e+04,5.553531050682067871e-01,3.517645826624937570e-03
1.250000000000000000e+04,5.552130460739135298e-01,3.602270815424723268e-03
1.260000000000000000e+04,5.549868702888488547e-01,3.524666209673856486e-03
1.270000000000000000e+04,5.548307538032531960e-01,3.530826341477458653e-03
1.280000000000000000e+04,5.546354651451110840e-01,3.527013798562914863e-03
1.290000000000000000e+04,5.544199943542480469e-01,3.539425095316658335e-03
1.300000000000000000e+04,5.542606353759765847e-01,3.560096391481342142e-03
1.310000000000000000e+04,5.540824294090270774e-01,3.503270873959818746e-03
1.320000000000000000e+04,5.539711356163025124e-01,3.476010240659234592e-03
1.330000000000000000e+04,5.537359476089477317e-01,3.585338601596035988e-03
1.340000000000000000e+04,5.535796403884887251e-01,3.668868561636291770e-03
1.350000000000000000e+04,5.533794999122619851e-01,3.501702090978360028e-03
1.360000000000000000e+04,5.531835556030273438e-01,3.573609832234561808e-03
1.370000000000000000e+04,5.531271338462829812e-01,3.725266385859989874e-03
1.380000000000000000e+04,5.529358625411987527e-01,3.697520825944928917e-03
1.390000000000000000e+04,5.527087330818176714e-01,3.686533758041129951e-03
1.400000000000000000e+04,5.525910854339599609e-01,3.609242715750016033e-03
1.410000000000000000e+04,5.523658633232116921e-01,3.709126951406525267e-03
1.420000000000000000e+04,5.521707892417907493e-01,3.678268134841321431e-03
1.430000000000000000e+04,5.521013379096985085e-01,3.786115896606827898e-03
1.440000000000000000e+04,5.518653154373168723e-01,3.684091092024266260e-03
1.450000000000000000e+04,5.516691565513610618e-01,3.737943464004937853e-03
1.460000000000000000e+04,5.515019774436951128e-01,3.648707963489797659e-03
1.470000000000000000e+04,5.513461351394652876e-01,3.686681272067260894e-03
1.480000000000000000e+04,5.511337876319885032e-01,3.732849463960233836e-03
1.490000000000000000e+04,5.510397672653197798e-01,3.717621933171454552e-03
1.500000000000000000e+04,5.509160518646240012e-01,3.765977437232290951e-03
1.510000000000000000e+04,5.507700204849242942e-01,3.698122125103593151e-03
1.520000000000000000e+04,5.506203651428223100e-01,3.793345793793866192e-03
1.530000000000000000e+04,5.504059672355652300e-01,3.796076883366405856e-03
1.540000000000000000e+04,5.503049850463866965e-01,3.810297163991585318e-03
1.550000000000000000e+04,5.502195835113525835e-01,3.673128375021784357e-03
1.560000000000000000e+04,5.500206589698791726e-01,3.786037464956122558e-03
1.570000000000000000e+04,5.499616146087646928e-01,3.729414570768845721e-03
1.580000000000000000e+04,5.498058080673218218e-01,3.802409737681530528e-03
1.590000000000000000e+04,5.495781540870666726e-01,3.807134276380448254e-03
1.600000000000000000e+04,5.494570374488830788e-01,3.927858391885852112e-03
1.610000000000000000e+04,5.493001222610474077e-01,3.797222561207997012e-03
1.620000000000000000e+04,5.491731524467468040e-01,3.910204273815023196e-03
1.630000000000000000e+04,5.490399122238158736e-01,3.897887615632229710e-03
1.640000000000000000e+04,5.488401412963866965e-01,3.896998771642971784e-03
1.650000000000000000e+04,5.487628698348998579e-01,3.883189800015744621e-03
1.660000000000000000e+04,5.485731840133667436e-01,3.973640900616297322e-03
1.670000000000000000e+04,5.485138297080993652e-01,3.857342341405780098e-03
1.680000000000000000e+04,5.483343601226806641e-01,3.958700733607745624e-03
1.690000000000000000e+04,5.481696367263794167e-01,3.931371354330595591e-03
1.700000000000000000e+04,5.480228304862976296e-01,3.870294693540971866e-03
1.710000000000000000e+04,5.478611946105956809e-01,4.010122878286085865e-03
1.720000000000000000e+04,5.477047324180602805e-01,3.893806752461499449e-03
1.730000000000000000e+04,5.474968910217284934e-01,3.960098163812363417e-03
1.740000000000000000e+04,5.474324703216553178e-01,4.014965099305123700e-03
1.750000000000000000e+04,5.473223805427551714e-01,4.056080505364326877e-03
1.760000000000000000e+04,5.471412539482116699e-01,4.113109141364965082e-03
1.770000000000000000e+04,5.470002532005310281e-01,4.119925631254053346e-03
1.780000000000000000e+04,5.469624161720275657e-01,4.014263533155489061e-03
1.790000000000000000e+04,5.467330813407897949e-01,4.118334691859131154e-03
1.800000000000000000e+04,5.466534733772278054e-01,4.212679078308203227e-03
1.810000000000000000e+04,5.466159582138061523e-01,4.300798285364369061e-03
1.820000000000000000e+04,5.463694334030151367e-01,4.128374679806780939e-03
1.830000000000000000e+04,5.462731719017028809e-01,4.297858647249885519e-03
1.840000000000000000e+04,5.460929393768310103e-01,4.251672632179347676e-03
1.850000000000000000e+04,5.459543943405151811e-01,4.239602984045277856e-03
1.860000000000000000e+04,5.458499073982239214e-01,4.292266634724220542e-03
1.870000000000000000e+04,5.457308173179626909e-01,4.265449839985088580e-03
1.880000000000000000e+04,5.456546425819397417e-01,4.215063540664405403e-03
1.890000000000000000e+04,5.455735445022582564e-01,4.311816645890513382e-03
1.900000000000000000e+04,5.453533172607422097e-01,4.293197063190703870e-03
1.910000000000000000e+04,5.452437520027160200e-01,4.369429165386268243e-03
1.920000000000000000e+04,5.452242732048034890e-01,4.388345021820857714e-03
1.930000000000000000e+04,5.450168251991271973e-01,4.366018331036640096e-03
1.940000000000000000e+04,5.449901580810546653e-01,4.260729471637914913e-03
1.950000000000000000e+04,5.447784304618835671e-01,4.312512420457980181e-03
1.960000000000000000e+04,5.447533249855041060e-01,4.297357392079066175e-03
1.970000000000000000e+04,5.445084810256958230e-01,4.521210365634268855e-03
1.980000000000000000e+04,5.444623947143554243e-01,4.356527986201860422e-03
1.990000000000000000e+04,5.442993044853210449e-01,4.466558817762469533e-03


==> gfx/contrib/dar/data/dual-mean.csv <==
0.000000000000000000e+00,9.625503778457641380e-01,4.188889725310975670e-02
1.000000000000000000e+02,8.336966514587402788e-01,2.305717436140542614e-02
2.000000000000000000e+02,7.888595342636108843e-01,1.096438409531259005e-02
3.000000000000000000e+02,7.660048484802246538e-01,2.286961023729902620e-02
4.000000000000000000e+02,7.421985626220702903e-01,7.559572184275361109e-03
5.000000000000000000e+02,7.322453379631042036e-01,6.087405219508421582e-03
6.000000000000000000e+02,7.228141188621520774e-01,3.699762169924851202e-03
7.000000000000000000e+02,7.160645127296447754e-01,2.707844598681669827e-03
8.000000000000000000e+02,7.122384190559387651e-01,2.748842343791973227e-03
9.000000000000000000e+02,7.087175369262694868e-01,2.589859566561548889e-03
1.000000000000000000e+03,7.055665254592895508e-01,1.951863608740439428e-03
1.100000000000000000e+03,7.025131940841674583e-01,1.530753470801561730e-03
1.200000000000000000e+03,7.000920057296753374e-01,1.514978790595591972e-03
1.300000000000000000e+03,6.979341864585876243e-01,1.584594155776953119e-03
1.400000000000000000e+03,6.960662126541137251e-01,1.920653385113386524e-03
1.500000000000000000e+03,6.939745187759399636e-01,1.750451536443836708e-03
1.600000000000000000e+03,6.925722599029541238e-01,2.183242733039487786e-03
1.700000000000000000e+03,6.910488128662108931e-01,2.202029603913452978e-03
1.800000000000000000e+03,6.887037038803101030e-01,1.342170194826918439e-03
1.900000000000000000e+03,6.875423908233642134e-01,1.730552136467530854e-03
2.000000000000000000e+03,6.863292455673217773e-01,1.889234917874471360e-03
2.100000000000000000e+03,6.847756147384643777e-01,1.724206985612753134e-03
2.200000000000000000e+03,6.838831067085265891e-01,1.928497130144801557e-03
2.300000000000000000e+03,6.824274301528930886e-01,2.075815984525881345e-03
2.400000000000000000e+03,6.812852144241332564e-01,2.126454772960779862e-03
2.500000000000000000e+03,6.801468968391418679e-01,2.367325468566423060e-03
2.600000000000000000e+03,6.795947313308715598e-01,2.425318385664547265e-03
2.700000000000000000e+03,6.787636995315551314e-01,1.651658323352119028e-03
2.800000000000000000e+03,6.779206871986389604e-01,3.031137820228834660e-03
2.900000000000000000e+03,6.763666749000549760e-01,2.831216315341477437e-03
3.000000000000000000e+03,6.759457707405089888e-01,3.217430329939539087e-03
3.100000000000000000e+03,6.754075407981872115e-01,3.692330729047455830e-03
3.200000000000000000e+03,6.745993375778198686e-01,3.841663318269642781e-03
3.300000000000000000e+03,6.734461903572082075e-01,3.157001420489685163e-03
3.400000000000000000e+03,6.725914120674133523e-01,3.050784248631987789e-03
3.500000000000000000e+03,6.719721436500549760e-01,3.956768342768498745e-03
3.600000000000000000e+03,6.711003780364990234e-01,3.675643130713566412e-03
3.700000000000000000e+03,6.705132365226745828e-01,3.695068069845429924e-03
3.800000000000000000e+03,6.695914149284363237e-01,3.698791015190958618e-03
3.900000000000000000e+03,6.691001057624816895e-01,3.814253778494553198e-03
4.000000000000000000e+03,6.686854600906372292e-01,4.277242002584964904e-03
4.100000000000000000e+03,6.675724387168884277e-01,4.073470318633014980e-03
4.200000000000000000e+03,6.669718503952026811e-01,4.285260202652010561e-03
4.300000000000000000e+03,6.668863534927368386e-01,4.978703112535992799e-03
4.400000000000000000e+03,6.657372951507568581e-01,4.574365280711569816e-03
4.500000000000000000e+03,6.653370261192321777e-01,4.648108766471011413e-03
4.600000000000000000e+03,6.644169569015503374e-01,4.904907113817534407e-03
4.700000000000000000e+03,6.640611171722412553e-01,5.267112768953958676e-03
4.800000000000000000e+03,6.632588148117065652e-01,5.423671221841982852e-03
4.900000000000000000e+03,6.622392535209655762e-01,5.875061002640875364e-03
5.000000000000000000e+03,6.617082834243774858e-01,6.313334080773642422e-03
5.100000000000000000e+03,6.607829809188843218e-01,6.591497288101950264e-03
5.200000000000000000e+03,6.600789666175842507e-01,7.007036093385620758e-03
5.300000000000000000e+03,6.593569040298461470e-01,7.508049834622374831e-03
5.400000000000000000e+03,6.586472630500793679e-01,7.944957649151962106e-03
5.500000000000000000e+03,6.577482461929321511e-01,8.201139213921010765e-03
5.600000000000000000e+03,6.569510698318481445e-01,8.814852817139486041e-03
5.700000000000000000e+03,6.562010884284973367e-01,9.371630359900408672e-03
5.800000000000000000e+03,6.551779389381409135e-01,9.547052437016249893e-03
5.900000000000000000e+03,6.544632315635681152e-01,1.019512048450622703e-02
6.000000000000000000e+03,6.535810708999634233e-01,1.057383144291606202e-02
6.100000000000000000e+03,6.528580546379089133e-01,1.103587853130494865e-02
6.200000000000000000e+03,6.517151117324828657e-01,1.131507137094201441e-02
6.300000000000000000e+03,6.508672595024108665e-01,1.188132381901080628e-02
6.400000000000000000e+03,6.498034596443176270e-01,1.208995959621265992e-02
6.500000000000000000e+03,6.488993048667908159e-01,1.258369178894545512e-02
6.600000000000000000e+03,6.478291630744934526e-01,1.309352578880673863e-02
6.700000000000000000e+03,6.466461896896362749e-01,1.335511158814492796e-02
6.800000000000000000e+03,6.455773234367370161e-01,1.392392557542320060e-02
6.900000000000000000e+03,6.444378852844238059e-01,1.444473280719710262e-02
7.000000000000000000e+03,6.433764457702636497e-01,1.509035050050106484e-02
7.100000000000000000e+03,6.421059489250182661e-01,1.532531703288664802e-02
7.200000000000000000e+03,6.410987854003906694e-01,1.604428638626944834e-02
7.300000000000000000e+03,6.398573637008666548e-01,1.647110108060392472e-02
7.400000000000000000e+03,6.387297868728637473e-01,1.703247588368596299e-02
7.500000000000000000e+03,6.376984238624572310e-01,1.742691979709584324e-02
7.600000000000000000e+03,6.364640951156615989e-01,1.775257449225930290e-02
7.700000000000000000e+03,6.355135083198547585e-01,1.845361211038684321e-02
7.800000000000000000e+03,6.344061613082885298e-01,1.900370398069781142e-02
7.900000000000000000e+03,6.330300927162170188e-01,1.928025201403904196e-02
8.000000000000000000e+03,6.321437597274780495e-01,1.960488106961089452e-02
8.100000000000000000e+03,6.309530377388000710e-01,1.968418888197415173e-02
8.200000000000000000e+03,6.296589016914367898e-01,1.955378999015126157e-02
8.300000000000000000e+03,6.286349058151244895e-01,1.980440618638899808e-02
8.400000000000000000e+03,6.274258255958556907e-01,1.989492294967905306e-02
8.500000000000000000e+03,6.262705683708190696e-01,1.980706709503177176e-02
8.600000000000000000e+03,6.252087473869323286e-01,1.969849985583959490e-02
8.700000000000000000e+03,6.239138722419739214e-01,1.963120476148640103e-02
8.800000000000000000e+03,6.228522658348083496e-01,1.936008080861339672e-02
8.900000000000000000e+03,6.216245651245116965e-01,1.910630044876325540e-02
9.000000000000000000e+03,6.205157041549682617e-01,1.886512494616552488e-02
9.100000000000000000e+03,6.192686438560486284e-01,1.867493971445261663e-02
9.200000000000000000e+03,6.181434750556945579e-01,1.837631798527660648e-02
9.300000000000000000e+03,6.168704748153686079e-01,1.825084805802024493e-02
9.400000000000000000e+03,6.157159924507140669e-01,1.799152349345571611e-02
9.500000000000000000e+03,6.145750999450683150e-01,1.783829491390870672e-02
9.600000000000000000e+03,6.134284138679504395e-01,1.765220971602423500e-02
9.700000000000000000e+03,6.123284697532653809e-01,1.746899491473572971e-02
9.800000000000000000e+03,6.113181591033935991e-01,1.727559980297404402e-02
9.900000000000000000e+03,6.101269245147704634e-01,1.703048341499849641e-02
1.000000000000000000e+04,6.090713858604430708e-01,1.686332370698330474e-02
1.010000000000000000e+04,6.080935597419738770e-01,1.665266205792336612e-02
1.020000000000000000e+04,6.070310711860656960e-01,1.650519850076829706e-02
1.030000000000000000e+04,6.061418771743773970e-01,1.630117652274578818e-02
1.040000000000000000e+04,6.052136659622192605e-01,1.622466663503454448e-02
1.050000000000000000e+04,6.041725635528564231e-01,1.595111289079555877e-02
1.060000000000000000e+04,6.032362461090088335e-01,1.592004142831441454e-02
1.070000000000000000e+04,6.023450613021850142e-01,1.569674006573918562e-02
1.080000000000000000e+04,6.013308286666869673e-01,1.558694894708549140e-02
1.090000000000000000e+04,6.004684686660766157e-01,1.531919869871003516e-02
1.100000000000000000e+04,5.995437026023864302e-01,1.519766488306409542e-02
1.110000000000000000e+04,5.987078189849853738e-01,1.497542142605013359e-02
1.120000000000000000e+04,5.979251265525817871e-01,1.497206012154471758e-02
1.130000000000000000e+04,5.970402836799622026e-01,1.459343475786720884e-02
1.140000000000000000e+04,5.961024045944214311e-01,1.435768969587769908e-02
1.150000000000000000e+04,5.952641487121581587e-01,1.414986275062970686e-02
1.160000000000000000e+04,5.943370819091796653e-01,1.387170475558515900e-02
1.170000000000000000e+04,5.935717105865478960e-01,1.354344746991877416e-02
1.180000000000000000e+04,5.926612973213195579e-01,1.320796537710228723e-02
1.190000000000000000e+04,5.918414950370788352e-01,1.288766248774978439e-02
1.200000000000000000e+04,5.910558700561523438e-01,1.253379328808071173e-02
1.210000000000000000e+04,5.901359558105468972e-01,1.210296992158856055e-02
1.220000000000000000e+04,5.893537163734435813e-01,1.167079815658763307e-02
1.230000000000000000e+04,5.885317325592041016e-01,1.130212342012923074e-02
1.240000000000000000e+04,5.878136992454529031e-01,1.094495822061211654e-02
1.250000000000000000e+04,5.870545506477355957e-01,1.051029179113134072e-02
1.260000000000000000e+04,5.863165259361267090e-01,1.020192780091587655e-02
1.270000000000000000e+04,5.855435132980346680e-01,9.781615766233214479e-03
1.280000000000000000e+04,5.848799467086791548e-01,9.480160537962363521e-03
1.290000000000000000e+04,5.842228412628174272e-01,9.220253463368757729e-03
1.300000000000000000e+04,5.835749745368957742e-01,8.888468565556155790e-03
1.310000000000000000e+04,5.828982353210448997e-01,8.573084034487536004e-03
1.320000000000000000e+04,5.823247432708740234e-01,8.191975685542220859e-03
1.330000000000000000e+04,5.816835641860962358e-01,7.814099133134879555e-03
1.340000000000000000e+04,5.812109112739562988e-01,7.607248143778512148e-03
1.350000000000000000e+04,5.805854558944701926e-01,7.285736092503340179e-03
1.360000000000000000e+04,5.799287796020508035e-01,7.015347213966438220e-03
1.370000000000000000e+04,5.794672012329101785e-01,6.733308243966425535e-03
1.380000000000000000e+04,5.789220094680785911e-01,6.481908285250788035e-03
1.390000000000000000e+04,5.784275412559509721e-01,6.178864558253055819e-03
1.400000000000000000e+04,5.779396891593933105e-01,5.903216709375332973e-03
1.410000000000000000e+04,5.773959636688232866e-01,5.606566314743052261e-03
1.420000000000000000e+04,5.769879817962646484e-01,5.358699768512480838e-03
1.430000000000000000e+04,5.765416026115417480e-01,5.135306974421854909e-03
1.440000000000000000e+04,5.761048793792724609e-01,4.922179923689851654e-03
1.450000000000000000e+04,5.756705284118652788e-01,4.644660474866734584e-03
1.460000000000000000e+04,5.753416419029235840e-01,4.310884294552825777e-03
1.470000000000000000e+04,5.748768687248230203e-01,4.238523255341777353e-03
1.480000000000000000e+04,5.744928479194640891e-01,3.995283088392445787e-03
1.490000000000000000e+04,5.741654634475708008e-01,3.863528214734616127e-03
1.500000000000000000e+04,5.738616108894347700e-01,3.743273668879942406e-03
1.510000000000000000e+04,5.734734177589416726e-01,3.504854634505010554e-03
1.520000000000000000e+04,5.730906486511230247e-01,3.358271082384962913e-03
1.530000000000000000e+04,5.729135632514953391e-01,3.251900077407540290e-03
1.540000000000000000e+04,5.726293206214905229e-01,3.225209801325205558e-03
1.550000000000000000e+04,5.722312092781066672e-01,3.030143636219853175e-03
1.560000000000000000e+04,5.720396399497985618e-01,2.826108508865017317e-03
1.570000000000000000e+04,5.717879652976989302e-01,2.704274120786615086e-03
1.580000000000000000e+04,5.716030478477478471e-01,2.630870254855463986e-03
1.590000000000000000e+04,5.712234020233154519e-01,2.558916551749992972e-03
1.600000000000000000e+04,5.710998654365539995e-01,2.325213358338570641e-03
1.610000000000000000e+04,5.707317948341369407e-01,2.391864246062337229e-03
1.620000000000000000e+04,5.704810261726379617e-01,2.258805636789991411e-03
1.630000000000000000e+04,5.703550815582275613e-01,2.225610930763737613e-03
1.640000000000000000e+04,5.700959444046020952e-01,2.092312277313713477e-03
1.650000000000000000e+04,5.698637723922729270e-01,1.977384205231020112e-03
1.660000000000000000e+04,5.696495175361633301e-01,1.950493265664683586e-03
1.670000000000000000e+04,5.695292115211486594e-01,1.870404594398628398e-03
1.680000000000000000e+04,5.692168474197387695e-01,1.908064661257619738e-03
1.690000000000000000e+04,5.690237998962401900e-01,1.754589935084348035e-03
1.700000000000000000e+04,5.688117980957031472e-01,1.800855527735706991e-03
1.710000000000000000e+04,5.686228632926940696e-01,1.696356339641995727e-03
1.720000000000000000e+04,5.684284329414367454e-01,1.649609574852706900e-03
1.730000000000000000e+04,5.683465957641601340e-01,1.493705436589888710e-03
1.740000000000000000e+04,5.680882453918456587e-01,1.514243334273519207e-03
1.750000000000000000e+04,5.679357647895812988e-01,1.547462441567878716e-03
1.760000000000000000e+04,5.677767992019653320e-01,1.563731657788405621e-03
1.770000000000000000e+04,5.675670027732848677e-01,1.393050177819092411e-03
1.780000000000000000e+04,5.674248099327087180e-01,1.410463589586910147e-03
1.790000000000000000e+04,5.673434376716613992e-01,1.253539497384033178e-03
1.800000000000000000e+04,5.670964241027831587e-01,1.347143142993453314e-03
1.810000000000000000e+04,5.670576333999634011e-01,1.205097496290273009e-03
1.820000000000000000e+04,5.668060302734374556e-01,1.295013877294139484e-03
1.830000000000000000e+04,5.666884303092956099e-01,1.300077248128376963e-03
1.840000000000000000e+04,5.664730787277221236e-01,1.271796233289576193e-03
1.850000000000000000e+04,5.664262533187865989e-01,1.384916719193091941e-03
1.860000000000000000e+04,5.661969423294067605e-01,1.217808965332381000e-03
1.870000000000000000e+04,5.661895751953125444e-01,1.267710753905051902e-03
1.880000000000000000e+04,5.660502433776855025e-01,1.293635386527688556e-03
1.890000000000000000e+04,5.658680796623229980e-01,1.217113463654441582e-03
1.900000000000000000e+04,5.657972931861877663e-01,1.246518721317156023e-03
1.910000000000000000e+04,5.656165838241576926e-01,1.186548610049775613e-03
1.920000000000000000e+04,5.654547214508056641e-01,1.174105940378631892e-03
1.930000000000000000e+04,5.653057336807251199e-01,1.133133613855406971e-03
1.940000000000000000e+04,5.652695178985596147e-01,1.122409109874700260e-03
1.950000000000000000e+04,5.651687383651733398e-01,1.108894979611109053e-03
1.960000000000000000e+04,5.650474667549133523e-01,1.134406476565713454e-03
1.970000000000000000e+04,5.649590134620666726e-01,1.120005322736185955e-03
1.980000000000000000e+04,5.648639202117919922e-01,1.168146930101680902e-03
1.990000000000000000e+04,5.647192716598510298e-01,1.295389469578294740e-03


==> gfx/contrib/dar/data/pipe-max.csv <==
0.000000000000000000e+00,1.309698128700256259e+00,2.650706660234817061e-02
1.000000000000000000e+02,1.049160146713256747e+00,6.543220620329250059e-02
2.000000000000000000e+02,8.791108012199402300e-01,4.134505189989153007e-02
3.000000000000000000e+02,8.317091226577758567e-01,1.052730216563826059e-02
4.000000000000000000e+02,8.193933844566345659e-01,9.314116600955045164e-03
5.000000000000000000e+02,8.115540623664856401e-01,6.923978489381378207e-03
6.000000000000000000e+02,8.081312656402588335e-01,9.517326257668195372e-03
7.000000000000000000e+02,8.002019405364990678e-01,1.259094809324803020e-02
8.000000000000000000e+02,7.957158327102661355e-01,1.541237512919808178e-02
9.000000000000000000e+02,7.906429290771483931e-01,1.266313191992226445e-02
1.000000000000000000e+03,7.877641916275024414e-01,9.828982644313437669e-03
1.100000000000000000e+03,7.830688595771789773e-01,8.046588290041739241e-03
1.200000000000000000e+03,7.794600367546081765e-01,1.176514358651252132e-02
1.300000000000000000e+03,7.740224361419677512e-01,1.068301113385168762e-02
1.400000000000000000e+03,7.740890741348266380e-01,6.778325200559537703e-03
1.500000000000000000e+03,7.701375365257263628e-01,7.710935843902095264e-03
1.600000000000000000e+03,7.662055253982543723e-01,6.496306393673448309e-03
1.700000000000000000e+03,7.640439629554748313e-01,8.652943319147980358e-03
1.800000000000000000e+03,7.615843296051025835e-01,1.065930777020694838e-02
1.900000000000000000e+03,7.602219581604003906e-01,1.262791592351407421e-02
2.000000000000000000e+03,7.586492657661437766e-01,1.259124474977768755e-02
2.100000000000000000e+03,7.570735573768615501e-01,1.118536720354137287e-02
2.200000000000000000e+03,7.532658100128173384e-01,1.176954485213575242e-02
2.300000000000000000e+03,7.522152662277221680e-01,1.538123166213176650e-02
2.400000000000000000e+03,7.502196788787841575e-01,1.552959919196209362e-02
2.500000000000000000e+03,7.511121749877929243e-01,2.331827565416049949e-02
2.600000000000000000e+03,7.456838488578796387e-01,1.767225594288661383e-02
2.700000000000000000e+03,7.446177601814270020e-01,1.677981703107673736e-02
2.800000000000000000e+03,7.403034806251526101e-01,1.994312748713103836e-02
2.900000000000000000e+03,7.395297527313232644e-01,2.260462566574276966e-02
3.000000000000000000e+03,7.387755393981934038e-01,2.400519077893616474e-02
3.100000000000000000e+03,7.376503229141235796e-01,2.805700342176348228e-02
3.200000000000000000e+03,7.345994591712952104e-01,2.401395961284425243e-02
3.300000000000000000e+03,7.316195607185363992e-01,2.548104796815382420e-02
3.400000000000000000e+03,7.318332314491271529e-01,2.473569274926599657e-02
3.500000000000000000e+03,7.306632757186889426e-01,2.537178998089605758e-02
3.600000000000000000e+03,7.288973689079284446e-01,2.730848916394185838e-02
3.700000000000000000e+03,7.265584945678711382e-01,2.834810720547218527e-02
3.800000000000000000e+03,7.270493626594543013e-01,2.510978519388475105e-02
3.900000000000000000e+03,7.295191884040832520e-01,3.266816458936421669e-02
4.000000000000000000e+03,7.224393606185912642e-01,2.849213994314863871e-02
4.100000000000000000e+03,7.197349190711974654e-01,2.786501655877902592e-02
4.200000000000000000e+03,7.189130306243896040e-01,2.893314296904306998e-02
4.300000000000000000e+03,7.171909332275390181e-01,2.939742374323502105e-02
4.400000000000000000e+03,7.201800942420959473e-01,2.534230758056648519e-02
4.500000000000000000e+03,7.131199359893798384e-01,2.911070348048823767e-02
4.600000000000000000e+03,7.187787294387817383e-01,3.141040370633661760e-02
4.700000000000000000e+03,7.191176176071166770e-01,3.248828344688182296e-02
4.800000000000000000e+03,7.090072274208069070e-01,3.029270538142418354e-02
4.900000000000000000e+03,7.166139245033263938e-01,3.489732553211315202e-02
5.000000000000000000e+03,7.080307841300964578e-01,3.145666672048905849e-02
5.100000000000000000e+03,7.052713751792907271e-01,2.924754886960627409e-02
5.200000000000000000e+03,7.059188604354857954e-01,2.764627496391719452e-02
5.300000000000000000e+03,7.019113421440124068e-01,3.197529930110826896e-02
5.400000000000000000e+03,7.033869385719299094e-01,3.185614460635104173e-02
5.500000000000000000e+03,7.007143616676330122e-01,3.162486495856207253e-02
5.600000000000000000e+03,6.990242719650268111e-01,3.399363778057857416e-02
5.700000000000000000e+03,6.987390160560608132e-01,3.193438349520601183e-02
5.800000000000000000e+03,6.966870784759521262e-01,2.971230942207764986e-02
5.900000000000000000e+03,6.961680412292480247e-01,3.130393896640826235e-02
6.000000000000000000e+03,6.994635581970214400e-01,4.380490203510781916e-02
6.100000000000000000e+03,6.917651772499084917e-01,3.004921452668297965e-02
6.200000000000000000e+03,6.993186831474303977e-01,3.242553139600663076e-02
6.300000000000000000e+03,6.919045686721801980e-01,3.376466259171041762e-02
6.400000000000000000e+03,6.972378969192505327e-01,3.396295072005776905e-02
6.500000000000000000e+03,6.951283693313599077e-01,2.968028471986799630e-02
6.600000000000000000e+03,6.914698719978332742e-01,2.717630956114405749e-02
6.700000000000000000e+03,6.892939448356628640e-01,2.528593196693664294e-02
6.800000000000000000e+03,6.860848665237426758e-01,2.406143214731668381e-02
6.900000000000000000e+03,6.851756930351257102e-01,2.680907007144434084e-02
7.000000000000000000e+03,6.864200115203857866e-01,2.876381758954404608e-02
7.100000000000000000e+03,6.851469278335571289e-01,2.190167796425492724e-02
7.200000000000000000e+03,6.847655892372130904e-01,2.194824716238810702e-02
7.300000000000000000e+03,6.825043916702270286e-01,2.053482312476414065e-02
7.400000000000000000e+03,6.803196191787719282e-01,1.978825147736822457e-02
7.500000000000000000e+03,6.818795323371886763e-01,1.912261409366795839e-02
7.600000000000000000e+03,6.846168637275695801e-01,1.896052774921746023e-02
7.700000000000000000e+03,6.804725527763366699e-01,1.965985047944599634e-02
7.800000000000000000e+03,6.811547994613647017e-01,1.975822997060830769e-02
7.900000000000000000e+03,6.762205600738525613e-01,1.640571251012815437e-02
8.000000000000000000e+03,6.739369750022887740e-01,1.597391047541344908e-02
8.100000000000000000e+03,6.776075482368468794e-01,2.021635631792177701e-02
8.200000000000000000e+03,6.768892288208008257e-01,1.630929390090133865e-02
8.300000000000000000e+03,6.774945735931396928e-01,1.544323973380124816e-02
8.400000000000000000e+03,6.762804031372070535e-01,1.272322879117934562e-02
8.500000000000000000e+03,6.772283792495727983e-01,1.231175893260230865e-02
8.600000000000000000e+03,6.800857543945312278e-01,1.463493377646753885e-02
8.700000000000000000e+03,6.744250297546386941e-01,1.364473157435927217e-02
8.800000000000000000e+03,6.765584707260131614e-01,1.249267453903588933e-02
8.900000000000000000e+03,6.725720763206481934e-01,9.395275503760205232e-03
9.000000000000000000e+03,6.700315117835998757e-01,1.009745180271942426e-02
9.100000000000000000e+03,6.684655666351317915e-01,9.307157522650186948e-03
9.200000000000000000e+03,6.725516557693481667e-01,1.491774741801461454e-02
9.300000000000000000e+03,6.712755322456359641e-01,8.940194797394692208e-03
9.400000000000000000e+03,6.735443353652954546e-01,7.283107029588894304e-03
9.500000000000000000e+03,6.680330038070678711e-01,6.042243564364582938e-03
9.600000000000000000e+03,6.683740615844726562e-01,9.062374782395618555e-03
9.700000000000000000e+03,6.697306156158446822e-01,7.853520116632194473e-03
9.800000000000000000e+03,6.703078985214233620e-01,6.530771699669829337e-03
9.900000000000000000e+03,6.735839843750000000e-01,6.937655161638503834e-03
1.000000000000000000e+04,6.666123151779175249e-01,6.653484930218550066e-03
1.010000000000000000e+04,6.672195911407470259e-01,5.827661591861193341e-03
1.020000000000000000e+04,6.708096742630005327e-01,1.031670989006772121e-02
1.030000000000000000e+04,6.680066347122192161e-01,7.789529533325742841e-03
1.040000000000000000e+04,6.682733178138733354e-01,6.017588435144944313e-03
1.050000000000000000e+04,6.666778564453125222e-01,7.028092195354747676e-03
1.060000000000000000e+04,6.651291728019714800e-01,4.755506993179715175e-03
1.070000000000000000e+04,6.686497092247009055e-01,8.296423403966251761e-03
1.080000000000000000e+04,6.704534173011780229e-01,6.418715184190045345e-03
1.090000000000000000e+04,6.683103680610656960e-01,8.633876114336514612e-03
1.100000000000000000e+04,6.661596655845641868e-01,9.638382593418762939e-03
1.110000000000000000e+04,6.651911735534667969e-01,4.272810520696300463e-03
1.120000000000000000e+04,6.638712286949157715e-01,3.707809584466053091e-03
1.130000000000000000e+04,6.632353544235229936e-01,2.371812106003259608e-03
1.140000000000000000e+04,6.643858671188354048e-01,7.104270385781040996e-03
1.150000000000000000e+04,6.738080382347106934e-01,1.474741044119458160e-02
1.160000000000000000e+04,6.614569187164306419e-01,5.254867495482045889e-03
1.170000000000000000e+04,6.736709833145141380e-01,2.445067186720944336e-02
1.180000000000000000e+04,6.632033228874206765e-01,7.040826043020228901e-03
1.190000000000000000e+04,6.628989219665527566e-01,4.407357096678054219e-03
1.200000000000000000e+04,6.726474404335022195e-01,2.626163359871021979e-02
1.210000000000000000e+04,6.694180488586425337e-01,1.364518585174153732e-02
1.220000000000000000e+04,6.622938394546509233e-01,5.918411428560110300e-03
1.230000000000000000e+04,6.681591153144836870e-01,7.881728789607753485e-03
1.240000000000000000e+04,6.646477818489074929e-01,9.435531255742767714e-03
1.250000000000000000e+04,6.668853521347045676e-01,1.126637622291919508e-02
1.260000000000000000e+04,6.683443665504456010e-01,8.036639048708469485e-03
1.270000000000000000e+04,6.648771405220031960e-01,1.412251135924864724e-02
1.280000000000000000e+04,6.605869054794311079e-01,4.907114885973003042e-03
1.290000000000000000e+04,6.597689151763915794e-01,2.628620508460194436e-03
1.300000000000000000e+04,6.616569876670836958e-01,6.297194008183104250e-03
1.310000000000000000e+04,6.627467989921569380e-01,1.052651939351732270e-02
1.320000000000000000e+04,6.622953057289123757e-01,7.637484384925098679e-03
1.330000000000000000e+04,6.680586099624633567e-01,1.119666731847854778e-02
1.340000000000000000e+04,6.623589754104614036e-01,9.954594438488796257e-03
1.350000000000000000e+04,6.594232559204101785e-01,4.424340892194651188e-03
1.360000000000000000e+04,6.599535346031188965e-01,4.865673222727255956e-03
1.370000000000000000e+04,6.654890656471252885e-01,8.022958767188054577e-03
1.380000000000000000e+04,6.614258646965026633e-01,7.160792876327508848e-03
1.390000000000000000e+04,6.602361917495727095e-01,7.928778319576550160e-03
1.400000000000000000e+04,6.608332633972168191e-01,8.764521865697445097e-03
1.410000000000000000e+04,6.645638227462768999e-01,6.918541073207532324e-03
1.420000000000000000e+04,6.569674968719482200e-01,1.458053192763376828e-03
1.430000000000000000e+04,6.586871266365050825e-01,4.029778495852565957e-03
1.440000000000000000e+04,6.574611067771911621e-01,3.664474138573801769e-03
1.450000000000000000e+04,6.581407785415649414e-01,3.228706991718591386e-03
1.460000000000000000e+04,6.606896638870238814e-01,5.684848901272527254e-03
1.470000000000000000e+04,6.562195897102356401e-01,3.378967599145515401e-03
1.480000000000000000e+04,6.568229675292969194e-01,3.640785373552495909e-03
1.490000000000000000e+04,6.570725679397583230e-01,4.702770308824198199e-03
1.500000000000000000e+04,6.653872728347778320e-01,1.435901686824723328e-02
1.510000000000000000e+04,6.672141909599303977e-01,2.884051987731638123e-02
1.520000000000000000e+04,6.587556838989258035e-01,6.846149607704614219e-03
1.530000000000000000e+04,6.594127297401428667e-01,6.142009621116805915e-03
1.540000000000000000e+04,7.058940291404723899e-01,6.958475036934226587e-02
1.550000000000000000e+04,6.600358605384826216e-01,2.767815866748919457e-03
1.560000000000000000e+04,6.621509552001952903e-01,1.061510615735305335e-02
1.570000000000000000e+04,6.557850718498230425e-01,6.501677284582911033e-03
1.580000000000000000e+04,6.657729029655456987e-01,1.388625205473657462e-02
1.590000000000000000e+04,6.735057830810546875e-01,1.251581794582748430e-02
1.600000000000000000e+04,6.630540251731872337e-01,1.184328543144235781e-02
1.610000000000000000e+04,6.626458525657653587e-01,1.256512154637488658e-02
1.620000000000000000e+04,6.568754434585570845e-01,1.172145471659437159e-02
1.630000000000000000e+04,6.559121966361999290e-01,2.739981511659127667e-03
1.640000000000000000e+04,6.637486219406127930e-01,7.177609966985157471e-03
1.650000000000000000e+04,6.794463992118835449e-01,2.467739202969644260e-02
1.660000000000000000e+04,6.603659510612487349e-01,6.796773978126328074e-03
1.670000000000000000e+04,6.848320841789246050e-01,5.158109567143195906e-02
1.680000000000000000e+04,6.521710634231567827e-01,4.714184546309224157e-03
1.690000000000000000e+04,6.553846359252929465e-01,5.480030675680471093e-03
1.700000000000000000e+04,6.653464913368225542e-01,2.012983649225741009e-02
1.710000000000000000e+04,7.152560234069824663e-01,1.391049916826810340e-01
1.720000000000000000e+04,6.662170529365539773e-01,2.978993329953223343e-02
1.730000000000000000e+04,6.604389190673828347e-01,1.311361791007838694e-02
1.740000000000000000e+04,6.602473855018615723e-01,1.231143535502382189e-02
1.750000000000000000e+04,6.580700278282165527e-01,4.905970911055755959e-03
1.760000000000000000e+04,6.523977398872375932e-01,4.946324179285002849e-03
1.770000000000000000e+04,6.691562414169311968e-01,2.589932579860900613e-02
1.780000000000000000e+04,6.554396271705626997e-01,6.808760935055504018e-03
1.790000000000000000e+04,6.547299623489379883e-01,1.074124054215201164e-02
1.800000000000000000e+04,6.556340694427490456e-01,1.025445633138737447e-02
1.810000000000000000e+04,6.958299636840820090e-01,6.821064599052294175e-02
1.820000000000000000e+04,6.623134136199950728e-01,1.135919397500566135e-02
1.830000000000000000e+04,6.597470641136169434e-01,6.970855862802672817e-03
1.840000000000000000e+04,6.639503598213195579e-01,7.861139713595820949e-03
1.850000000000000000e+04,6.557592511177062766e-01,6.570077738561381012e-03
1.860000000000000000e+04,6.528844356536864790e-01,4.425726875635635667e-03
1.870000000000000000e+04,6.733561158180236816e-01,4.116930003581245612e-02
1.880000000000000000e+04,6.551806926727294922e-01,4.616689632548690719e-03
1.890000000000000000e+04,6.618623256683349165e-01,1.169770825226883713e-02
1.900000000000000000e+04,6.816261291503906694e-01,4.548463856637211672e-02
1.910000000000000000e+04,6.524251818656920943e-01,5.142521064725138168e-03
1.920000000000000000e+04,6.611862301826476607e-01,1.752537346175057562e-02
1.930000000000000000e+04,6.594776630401610884e-01,1.236759548079784457e-02
1.940000000000000000e+04,6.725782155990600586e-01,4.324659495622727029e-02
1.950000000000000000e+04,6.546393394470214622e-01,6.726257835600736416e-03
1.960000000000000000e+04,6.556530833244323953e-01,5.798758839767117167e-03
1.970000000000000000e+04,6.733423352241516557e-01,3.359024342916542422e-02
1.980000000000000000e+04,6.609328031539917214e-01,1.652327422561881975e-02
1.990000000000000000e+04,6.631542086601257546e-01,1.282482408975216259e-02


==> gfx/contrib/dar/data/pipe-mean.csv <==
0.000000000000000000e+00,8.433446526527405007e-01,2.273357970718336771e-02
1.000000000000000000e+02,7.527107357978820579e-01,1.155923028572324734e-02
2.000000000000000000e+02,7.184944987297058328e-01,3.387170095503449444e-03
3.000000000000000000e+02,7.000945210456848145e-01,2.562447081148035155e-03
4.000000000000000000e+02,6.887526631355285200e-01,2.841705687314645661e-03
5.000000000000000000e+02,6.816794157028198686e-01,2.157534219720888633e-03
6.000000000000000000e+02,6.763081669807433638e-01,2.560743331647842309e-03
7.000000000000000000e+02,6.722072243690491167e-01,2.165122739075876681e-03
8.000000000000000000e+02,6.687745571136474165e-01,3.280985393308350883e-03
9.000000000000000000e+02,6.664504170417785422e-01,2.466153819583945857e-03
1.000000000000000000e+03,6.643939256668091042e-01,2.834023625792019517e-03
1.100000000000000000e+03,6.620514631271362527e-01,2.330890919055064216e-03
1.200000000000000000e+03,6.603210449218750444e-01,1.934654519185362949e-03
1.300000000000000000e+03,6.587111115455627219e-01,1.901616420618237576e-03
1.400000000000000000e+03,6.574442744255065696e-01,1.824974067919200253e-03
1.500000000000000000e+03,6.566819906234740989e-01,9.631424837558056522e-04
1.600000000000000000e+03,6.557174324989318848e-01,2.533219678864989145e-03
1.700000000000000000e+03,6.545663833618163840e-01,1.015359429713519508e-03
1.800000000000000000e+03,6.531406283378601296e-01,1.513323208812886915e-03
1.900000000000000000e+03,6.524139046669006348e-01,1.616282513565322132e-03
2.000000000000000000e+03,6.514708280563354936e-01,1.373334654120498145e-03
2.100000000000000000e+03,6.510217189788818359e-01,1.675547025364716074e-03
2.200000000000000000e+03,6.512717008590698242e-01,1.614662835780764907e-03
2.300000000000000000e+03,6.496353387832641824e-01,1.294810337703532861e-03
2.400000000000000000e+03,6.498012185096740945e-01,8.981642360353369074e-04
2.500000000000000000e+03,6.489533066749573198e-01,1.367571749013714484e-03
2.600000000000000000e+03,6.480298638343811035e-01,1.487698172170340890e-03
2.700000000000000000e+03,6.477075099945068803e-01,6.883924263424952891e-04
2.800000000000000000e+03,6.471405625343322754e-01,1.139423295080661163e-03
2.900000000000000000e+03,6.467504739761352761e-01,1.038288643511754792e-03
3.000000000000000000e+03,6.462831377983093706e-01,8.974929722119254997e-04
3.100000000000000000e+03,6.458618283271789773e-01,7.928639775752960913e-04
3.200000000000000000e+03,6.453137278556824175e-01,1.157962278693839935e-03
3.300000000000000000e+03,6.454151511192321999e-01,1.088539321196753786e-03
3.400000000000000000e+03,6.447219371795653853e-01,1.005751207181453458e-03
3.500000000000000000e+03,6.444702982902527078e-01,1.460032559215808422e-03
3.600000000000000000e+03,6.439665675163268599e-01,1.195257349423647919e-03
3.700000000000000000e+03,6.437379240989684615e-01,1.097267356005849010e-03
3.800000000000000000e+03,6.434232950210571067e-01,9.261142297147155825e-04
3.900000000000000000e+03,6.431789398193359375e-01,1.022569538106226977e-03
4.000000000000000000e+03,6.426527023315429243e-01,1.215284591968354179e-03
4.100000000000000000e+03,6.422451138496398926e-01,1.012369718268082541e-03
4.200000000000000000e+03,6.421028733253478782e-01,1.002026111897166274e-03
4.300000000000000000e+03,6.422724485397338645e-01,1.048922661197816426e-03
4.400000000000000000e+03,6.416421294212341087e-01,1.073267537371401861e-03
4.500000000000000000e+03,6.413605690002441850e-01,9.823603349099730656e-04
4.600000000000000000e+03,6.412160754203796165e-01,1.061098532236219192e-03
4.700000000000000000e+03,6.409907698631286399e-01,1.063318060396121426e-03
4.800000000000000000e+03,6.409090518951415794e-01,9.432897347379402353e-04
4.900000000000000000e+03,6.405459046363830566e-01,1.008751817770955775e-03
5.000000000000000000e+03,6.402955532073975053e-01,1.194082822074306804e-03
5.100000000000000000e+03,6.403301954269409180e-01,1.033597955477045388e-03
5.200000000000000000e+03,6.400579452514648660e-01,9.317370470926969028e-04
5.300000000000000000e+03,6.398978710174560991e-01,1.065391625920502879e-03
5.400000000000000000e+03,6.396161317825317383e-01,1.149874948183313064e-03
5.500000000000000000e+03,6.395074486732482688e-01,1.016593180273022302e-03
5.600000000000000000e+03,6.392766952514647993e-01,1.126201589980980154e-03
5.700000000000000000e+03,6.391965985298156960e-01,1.242903947271349098e-03
5.800000000000000000e+03,6.391009926795959695e-01,1.086392796887719484e-03
5.900000000000000000e+03,6.389535427093505637e-01,8.852489071890444179e-04
6.000000000000000000e+03,6.387293100357055442e-01,1.150190521041422184e-03
6.100000000000000000e+03,6.385995745658874512e-01,1.060788232849055801e-03
6.200000000000000000e+03,6.383834838867187278e-01,1.110952959238745413e-03
6.300000000000000000e+03,6.381162047386169656e-01,1.146842679671778841e-03
6.400000000000000000e+03,6.380037426948547141e-01,1.061007716563663102e-03
6.500000000000000000e+03,6.378923892974853738e-01,1.238540100702348367e-03
6.600000000000000000e+03,6.377649545669555886e-01,1.123905081995772281e-03
6.700000000000000000e+03,6.376520872116089311e-01,1.137480187577707448e-03
6.800000000000000000e+03,6.375155687332153542e-01,1.123355838845310197e-03
6.900000000000000000e+03,6.373898506164550337e-01,1.207765541208194763e-03
7.000000000000000000e+03,6.372765302658081055e-01,1.236758976968281793e-03
7.100000000000000000e+03,6.370734453201294389e-01,1.110207970130509553e-03
7.200000000000000000e+03,6.370233893394470215e-01,1.129602787475831671e-03
7.300000000000000000e+03,6.367311358451843706e-01,1.263437306208963417e-03
7.400000000000000000e+03,6.366667866706847700e-01,1.142006102396489822e-03
7.500000000000000000e+03,6.365676999092102495e-01,1.284990002985548184e-03
7.600000000000000000e+03,6.363604903221130593e-01,1.174596431735831521e-03
7.700000000000000000e+03,6.362661957740783913e-01,1.175465299875640265e-03
7.800000000000000000e+03,6.362328767776489480e-01,1.230627966747403247e-03
7.900000000000000000e+03,6.359723687171936479e-01,1.133977352084233501e-03
8.000000000000000000e+03,6.359870195388793723e-01,1.209573154097262973e-03
8.100000000000000000e+03,6.358368873596191850e-01,1.239205418821892266e-03
8.200000000000000000e+03,6.357278347015380415e-01,1.245499821307925704e-03
8.300000000000000000e+03,6.357040166854858176e-01,1.102269555268509246e-03
8.400000000000000000e+03,6.356027007102966753e-01,1.270010784347198971e-03
8.500000000000000000e+03,6.354598879814148393e-01,1.199114234312207263e-03
8.600000000000000000e+03,6.353692412376403809e-01,1.094552506810420609e-03
8.700000000000000000e+03,6.352392554283141646e-01,1.208334814195210312e-03
8.800000000000000000e+03,6.350873708724975586e-01,1.198755456366221855e-03
8.900000000000000000e+03,6.350231647491455522e-01,1.202943391697488618e-03
9.000000000000000000e+03,6.349126577377319780e-01,1.247379921007136508e-03
9.100000000000000000e+03,6.348250031471251997e-01,1.159116633659093261e-03
9.200000000000000000e+03,6.347798228263854536e-01,1.222636833990971804e-03
9.300000000000000000e+03,6.346666932106017622e-01,1.142868159446184346e-03
9.400000000000000000e+03,6.345322012901306596e-01,1.213665213619410195e-03
9.500000000000000000e+03,6.344411373138427734e-01,1.194802916478560160e-03
9.600000000000000000e+03,6.343214511871337891e-01,1.190596748785565599e-03
9.700000000000000000e+03,6.342193007469176802e-01,1.238470059892074135e-03
9.800000000000000000e+03,6.341518640518188921e-01,1.281415266610337047e-03
9.900000000000000000e+03,6.341062784194946289e-01,1.338693752077170030e-03
1.000000000000000000e+04,6.339901804924010786e-01,1.236388475588590368e-03
1.010000000000000000e+04,6.339354634284972700e-01,1.225332682809048869e-03
1.020000000000000000e+04,6.338344693183899370e-01,1.233585650715945470e-03
1.030000000000000000e+04,6.337116956710815430e-01,1.316142944733870090e-03
1.040000000000000000e+04,6.335968971252441406e-01,1.275895067872784196e-03
1.050000000000000000e+04,6.335196614265441450e-01,1.258862568427081795e-03
1.060000000000000000e+04,6.335034012794494851e-01,1.290154693581041295e-03
1.070000000000000000e+04,6.333876490592956765e-01,1.270727228604014332e-03
1.080000000000000000e+04,6.333436608314514382e-01,1.322900051365302103e-03
1.090000000000000000e+04,6.332366228103637473e-01,1.343737781068918107e-03
1.100000000000000000e+04,6.331618189811706321e-01,1.270733272434947016e-03
1.110000000000000000e+04,6.331083536148071067e-01,1.229356220663570341e-03
1.120000000000000000e+04,6.329574584960937500e-01,1.309645771594942576e-03
1.130000000000000000e+04,6.329234838485717773e-01,1.404945429509407316e-03
1.140000000000000000e+04,6.328117966651916060e-01,1.296859484346292272e-03
1.150000000000000000e+04,6.326623201370239480e-01,1.322706572239114482e-03
1.160000000000000000e+04,6.325620770454406516e-01,1.343872925357038903e-03
1.170000000000000000e+04,6.325541615486145464e-01,1.358627622154781524e-03
1.180000000000000000e+04,6.324635386466980203e-01,1.398857824432799685e-03
1.190000000000000000e+04,6.324042916297912820e-01,1.325883963922603118e-03
1.200000000000000000e+04,6.323476195335387962e-01,1.346536117284492622e-03
1.210000000000000000e+04,6.322602748870849165e-01,1.406228756997153582e-03
1.220000000000000000e+04,6.320827245712280495e-01,1.428898079455236938e-03
1.230000000000000000e+04,6.320657014846802202e-01,1.351336127778179170e-03
1.240000000000000000e+04,6.319861173629760520e-01,1.462742363529266317e-03
1.250000000000000000e+04,6.319093823432921919e-01,1.425442210104237249e-03
1.260000000000000000e+04,6.317739844322204368e-01,1.417933425428909025e-03
1.270000000000000000e+04,6.316782355308532271e-01,1.463062238884141634e-03
1.280000000000000000e+04,6.315634608268737571e-01,1.435404341355271023e-03
1.290000000000000000e+04,6.314585685729980913e-01,1.465827475612530538e-03
1.300000000000000000e+04,6.313775062561035600e-01,1.464719787539144101e-03
1.310000000000000000e+04,6.312772154808043990e-01,1.536329071337435431e-03
1.320000000000000000e+04,6.312158226966857466e-01,1.484305544282718721e-03
1.330000000000000000e+04,6.311831474304199219e-01,1.523339229167611827e-03
1.340000000000000000e+04,6.311061263084412065e-01,1.540719346407752599e-03
1.350000000000000000e+04,6.310446619987487571e-01,1.561562513958563705e-03
1.360000000000000000e+04,6.308938384056090865e-01,1.575263256748751090e-03
1.370000000000000000e+04,6.308277010917663352e-01,1.629363204992967254e-03
1.380000000000000000e+04,6.307816267013549583e-01,1.660399411237791769e-03
1.390000000000000000e+04,6.306248664855956809e-01,1.611256321097487721e-03
1.400000000000000000e+04,6.305710554122925249e-01,1.648775735107051513e-03
1.410000000000000000e+04,6.304104566574096902e-01,1.725831302777256979e-03
1.420000000000000000e+04,6.303387284278869629e-01,1.768529452796588006e-03
1.430000000000000000e+04,6.301968097686767578e-01,1.810757515871369355e-03
1.440000000000000000e+04,6.301242947578430398e-01,1.860864914168475779e-03
1.450000000000000000e+04,6.300684928894042525e-01,1.867388678276503964e-03
1.460000000000000000e+04,6.299398541450500488e-01,1.919834499187030941e-03
1.470000000000000000e+04,6.298225879669189231e-01,2.017277664804999725e-03
1.480000000000000000e+04,6.297698974609374778e-01,2.008531608627964031e-03
1.490000000000000000e+04,6.296406269073486772e-01,1.963996998491800063e-03
1.500000000000000000e+04,6.294412851333618386e-01,2.098120541492743199e-03
1.510000000000000000e+04,6.293405175209045854e-01,2.161013368243501487e-03
1.520000000000000000e+04,6.291977286338805708e-01,2.245972910065393863e-03
1.530000000000000000e+04,6.291217207908630371e-01,2.317464417681120575e-03
1.540000000000000000e+04,6.289640307426452859e-01,2.406908127650443305e-03
1.550000000000000000e+04,6.287605285644530806e-01,2.533326408453251063e-03
1.560000000000000000e+04,6.286891341209411843e-01,2.665265580663393231e-03
1.570000000000000000e+04,6.285054922103882058e-01,2.770427604701937181e-03
1.580000000000000000e+04,6.283702731132507768e-01,2.866411014850704566e-03
1.590000000000000000e+04,6.281794190406799760e-01,3.049647970901221347e-03
1.600000000000000000e+04,6.280330657958984597e-01,3.179681968635889554e-03
1.610000000000000000e+04,6.278666257858276367e-01,3.363527766403375061e-03
1.620000000000000000e+04,6.276531815528869629e-01,3.521440857384179092e-03
1.630000000000000000e+04,6.275369286537170188e-01,3.688319798841333593e-03
1.640000000000000000e+04,6.272587299346923384e-01,3.929961696905012042e-03
1.650000000000000000e+04,6.270435810089111106e-01,4.127909969509561093e-03
1.660000000000000000e+04,6.267598152160644975e-01,4.382883154581130626e-03
1.670000000000000000e+04,6.265083193778991921e-01,4.725730937564434110e-03
1.680000000000000000e+04,6.262923359870911089e-01,4.996451736846622624e-03
1.690000000000000000e+04,6.259959697723388450e-01,5.353800761747576180e-03
1.700000000000000000e+04,6.257641077041625755e-01,5.707007948484892242e-03
1.710000000000000000e+04,6.254186391830444114e-01,6.129169720063093636e-03
1.720000000000000000e+04,6.250944495201110618e-01,6.463046185065940072e-03
1.730000000000000000e+04,6.247682213783264382e-01,7.040567013875653410e-03
1.740000000000000000e+04,6.244347691535949707e-01,7.545394233305746656e-03
1.750000000000000000e+04,6.240446805953979714e-01,8.023670473211903797e-03
1.760000000000000000e+04,6.236402153968810813e-01,8.575468144958790784e-03
1.770000000000000000e+04,6.232890963554382768e-01,8.999693179976632137e-03
1.780000000000000000e+04,6.228684186935424805e-01,9.600295020923821712e-03
1.790000000000000000e+04,6.224913835525512917e-01,1.018266698093584985e-02
1.800000000000000000e+04,6.221300721168517844e-01,1.057167052786786750e-02
1.810000000000000000e+04,6.218880295753479448e-01,1.096433391819623578e-02
1.820000000000000000e+04,6.215224742889404741e-01,1.136345641402133032e-02
1.830000000000000000e+04,6.211767673492432085e-01,1.159163526213773457e-02
1.840000000000000000e+04,6.209071397781371626e-01,1.183457519497163254e-02
1.850000000000000000e+04,6.206002950668334517e-01,1.201505142566142506e-02
1.860000000000000000e+04,6.203953146934508833e-01,1.214136943778042904e-02
1.870000000000000000e+04,6.200094819068908691e-01,1.232648865803234912e-02
1.880000000000000000e+04,6.196903467178345171e-01,1.256852763128026365e-02
1.890000000000000000e+04,6.193836450576781782e-01,1.279374569343461054e-02
1.900000000000000000e+04,6.190821647644042525e-01,1.290752899078799476e-02
1.910000000000000000e+04,6.188155174255370872e-01,1.307514248768278965e-02
1.920000000000000000e+04,6.184443593025207297e-01,1.320862187967938514e-02
1.930000000000000000e+04,6.180248379707335982e-01,1.340872035033343658e-02
1.940000000000000000e+04,6.176657319068908913e-01,1.356172526919268394e-02
1.950000000000000000e+04,6.173049330711364302e-01,1.367832159537183886e-02
1.960000000000000000e+04,6.169592261314391646e-01,1.378222082959253830e-02
1.970000000000000000e+04,6.164990782737731490e-01,1.396137300998208722e-02
1.980000000000000000e+04,6.160750985145568848e-01,1.407152518146091713e-02
1.990000000000000000e+04,6.156396746635437456e-01,1.428679014126411038e-02


==> gfx/contrib/dar/data/primal-max.csv <==
0.000000000000000000e+00,1.052856826782226474e+00,1.886065576876008384e-02
1.000000000000000000e+02,1.009396994113922030e+00,1.263416895960818229e-02
2.000000000000000000e+02,9.825741052627563477e-01,8.887644409712659732e-03
3.000000000000000000e+02,9.694242477416992188e-01,7.762395524826205123e-03
4.000000000000000000e+02,9.617352604866027388e-01,6.623074889523516105e-03
5.000000000000000000e+02,9.568506002426147017e-01,6.586996670419929117e-03
6.000000000000000000e+02,9.525742173194885476e-01,7.354510495550436490e-03
7.000000000000000000e+02,9.486335277557372825e-01,6.947411063579786959e-03
8.000000000000000000e+02,9.456242322921752930e-01,5.705210769991662066e-03
9.000000000000000000e+02,9.414443373680114746e-01,5.858446924642486502e-03
1.000000000000000000e+03,9.377910375595093218e-01,5.379328881496725501e-03
1.100000000000000000e+03,9.334962487220763716e-01,5.678179217323675761e-03
1.200000000000000000e+03,9.298555612564086692e-01,6.308067000400735536e-03
1.300000000000000000e+03,9.258292913436889648e-01,5.821431242685109163e-03
1.400000000000000000e+03,9.221033692359924538e-01,6.666291730934366389e-03
1.500000000000000000e+03,9.181225180625915971e-01,6.673520267522323364e-03
1.600000000000000000e+03,9.156932830810546875e-01,8.008313656950084153e-03
1.700000000000000000e+03,9.114982247352599876e-01,8.519114050877159630e-03
1.800000000000000000e+03,9.079929113388061079e-01,9.169147248158386956e-03
1.900000000000000000e+03,9.040162563323974609e-01,1.027178586945999735e-02
2.000000000000000000e+03,9.006267070770264116e-01,1.102721771485709601e-02
2.100000000000000000e+03,8.967241048812866211e-01,1.207014130503421268e-02
2.200000000000000000e+03,8.929680109024047407e-01,1.301660137572682556e-02
2.300000000000000000e+03,8.892291665077209917e-01,1.337867398508532299e-02
2.400000000000000000e+03,8.856611251831054688e-01,1.423981090113761276e-02
2.500000000000000000e+03,8.821620941162109375e-01,1.443897243457890021e-02
2.600000000000000000e+03,8.785140752792358620e-01,1.511233167452458864e-02
2.700000000000000000e+03,8.749672770500183105e-01,1.586315854145022367e-02
2.800000000000000000e+03,8.714521288871764915e-01,1.638916526563730103e-02
2.900000000000000000e+03,8.681431055068969949e-01,1.694590027834283821e-02
3.000000000000000000e+03,8.646695733070373091e-01,1.729483793151561505e-02
3.100000000000000000e+03,8.611281633377074751e-01,1.764657687916122708e-02
3.200000000000000000e+03,8.579086303710937722e-01,1.803836791315732713e-02
3.300000000000000000e+03,8.545422077178954634e-01,1.847997145736987243e-02
3.400000000000000000e+03,8.511106491088866743e-01,1.864713302941709006e-02
3.500000000000000000e+03,8.478613257408141868e-01,1.851910554031969969e-02
3.600000000000000000e+03,8.446197390556335893e-01,1.834117544198510946e-02
3.700000000000000000e+03,8.413108706474303755e-01,1.823487487375344621e-02
3.800000000000000000e+03,8.382028818130493608e-01,1.792852663111987530e-02
3.900000000000000000e+03,8.347877979278564009e-01,1.777813504517897214e-02
4.000000000000000000e+03,8.317829012870788796e-01,1.699690136454215170e-02
4.100000000000000000e+03,8.281909823417663574e-01,1.685740888395332454e-02
4.200000000000000000e+03,8.247263193130492942e-01,1.669544318697758004e-02
4.300000000000000000e+03,8.211218357086181863e-01,1.671891808060290210e-02
4.400000000000000000e+03,8.178374767303466797e-01,1.702745764409370130e-02
4.500000000000000000e+03,8.143012046813964400e-01,1.711430211571120241e-02
4.600000000000000000e+03,8.109409451484680398e-01,1.711919069736661872e-02
4.700000000000000000e+03,8.077737808227538618e-01,1.731262636041460551e-02
4.800000000000000000e+03,8.039575099945068803e-01,1.781083754477328501e-02
4.900000000000000000e+03,8.006094336509704812e-01,1.784386006692350451e-02
5.000000000000000000e+03,7.973346829414367232e-01,1.796952742403212094e-02
5.100000000000000000e+03,7.936719417572021262e-01,1.764714034453828545e-02
5.200000000000000000e+03,7.906893849372863547e-01,1.749189562204345530e-02
5.300000000000000000e+03,7.875246167182922141e-01,1.711610263831764636e-02
5.400000000000000000e+03,7.846014738082885964e-01,1.671819913540448926e-02
5.500000000000000000e+03,7.818008899688720925e-01,1.605218660732475947e-02
5.600000000000000000e+03,7.791985988616942915e-01,1.533924866244790013e-02
5.700000000000000000e+03,7.765252351760864036e-01,1.427047268679801709e-02
5.800000000000000000e+03,7.741562724113464355e-01,1.337975792044853764e-02
5.900000000000000000e+03,7.719279527664184570e-01,1.243490108993478178e-02
6.000000000000000000e+03,7.701129078865051047e-01,1.152503220871026884e-02
6.100000000000000000e+03,7.682027935981750044e-01,1.059360265979216245e-02
6.200000000000000000e+03,7.663853168487548828e-01,9.748990647112180594e-03
6.300000000000000000e+03,7.647054195404052734e-01,9.129796186037337363e-03
6.400000000000000000e+03,7.632978677749633345e-01,8.438681338808420515e-03
6.500000000000000000e+03,7.620783925056457964e-01,7.940586628664304120e-03
6.600000000000000000e+03,7.608084559440613237e-01,7.365550134439339224e-03
6.700000000000000000e+03,7.595829129219054954e-01,6.936756243748684082e-03
6.800000000000000000e+03,7.586506962776183860e-01,6.599870202020677833e-03
6.900000000000000000e+03,7.576797723770141157e-01,6.126913925588403122e-03
7.000000000000000000e+03,7.567667245864868608e-01,5.807248892870892770e-03
7.100000000000000000e+03,7.557484745979309304e-01,5.586782471695013116e-03
7.200000000000000000e+03,7.549663782119750977e-01,5.160888271713377252e-03
7.300000000000000000e+03,7.541636347770690474e-01,4.828865753456680621e-03
7.400000000000000000e+03,7.533754706382751465e-01,4.508933317979591134e-03
7.500000000000000000e+03,7.525638818740845171e-01,4.210572850445674919e-03
7.600000000000000000e+03,7.520395398139954057e-01,3.932422045231747688e-03
7.700000000000000000e+03,7.513384819030761719e-01,3.596215831281927670e-03
7.800000000000000000e+03,7.507082462310791238e-01,3.423105490464817269e-03
7.900000000000000000e+03,7.501533031463623047e-01,3.191340084999626237e-03
8.000000000000000000e+03,7.496122121810913086e-01,2.992681458380392311e-03
8.100000000000000000e+03,7.491335272789001465e-01,2.911318329341936947e-03
8.200000000000000000e+03,7.487759709358214888e-01,2.717710921013539224e-03
8.300000000000000000e+03,7.480808615684508833e-01,2.623696356036364467e-03
8.400000000000000000e+03,7.475415825843810813e-01,2.335010800303528953e-03
8.500000000000000000e+03,7.469966173171996848e-01,2.414513791430099483e-03
8.600000000000000000e+03,7.465960502624511275e-01,2.299128306574948263e-03
8.700000000000000000e+03,7.462859392166137917e-01,2.145932002743300947e-03
8.800000000000000000e+03,7.458219170570373757e-01,2.139933574392647274e-03
8.900000000000000000e+03,7.454393982887268510e-01,1.970312798895159766e-03
9.000000000000000000e+03,7.450845241546630859e-01,2.013180965474519173e-03
9.100000000000000000e+03,7.445330142974853072e-01,1.950449290235747261e-03
9.200000000000000000e+03,7.442166447639465554e-01,1.961787558629747488e-03
9.300000000000000000e+03,7.439165115356445312e-01,1.957134924872498596e-03
9.400000000000000000e+03,7.435197710990906206e-01,1.839568023829428640e-03
9.500000000000000000e+03,7.432227253913878950e-01,1.855110145662549823e-03
9.600000000000000000e+03,7.429404973983764204e-01,1.874821089784201381e-03
9.700000000000000000e+03,7.426034688949585405e-01,1.892078123037872588e-03
9.800000000000000000e+03,7.422689080238342729e-01,1.746775026753079243e-03
9.900000000000000000e+03,7.420289397239685503e-01,1.831907741502646200e-03
1.000000000000000000e+04,7.418116688728332297e-01,1.772856122519026996e-03
1.010000000000000000e+04,7.415384292602539285e-01,1.844237980712803374e-03
1.020000000000000000e+04,7.412925839424133745e-01,1.897840981977079108e-03
1.030000000000000000e+04,7.410215854644774947e-01,1.965709034183590366e-03
1.040000000000000000e+04,7.407012104988097700e-01,1.845248993865346862e-03
1.050000000000000000e+04,7.404317855834960938e-01,1.682819189449949113e-03
1.060000000000000000e+04,7.401311874389648882e-01,1.811994765785384471e-03
1.070000000000000000e+04,7.399879455566406028e-01,1.852430902749751650e-03
1.080000000000000000e+04,7.397752881050110307e-01,1.682618664802285795e-03
1.090000000000000000e+04,7.395383238792418990e-01,1.876339690923655400e-03
1.100000000000000000e+04,7.392187476158141868e-01,1.865948976443704841e-03
1.110000000000000000e+04,7.390536308288574441e-01,1.926744170123901277e-03
1.120000000000000000e+04,7.387981772422790305e-01,1.850049150188120498e-03
1.130000000000000000e+04,7.384939193725585938e-01,1.866964941983600967e-03
1.140000000000000000e+04,7.384105682373046653e-01,1.837579130247259584e-03
1.150000000000000000e+04,7.381965637207030806e-01,1.962026356767479236e-03
1.160000000000000000e+04,7.379725098609923872e-01,1.928031845052488027e-03
1.170000000000000000e+04,7.379157304763793723e-01,1.964917412000134582e-03
1.180000000000000000e+04,7.375442862510681596e-01,1.993957436645477782e-03
1.190000000000000000e+04,7.374149680137633833e-01,1.962682779447055392e-03
1.200000000000000000e+04,7.373380422592162864e-01,1.848876233499635808e-03
1.210000000000000000e+04,7.370624780654907449e-01,2.095506869922770556e-03
1.220000000000000000e+04,7.368045091629028542e-01,1.946231316013624863e-03
1.230000000000000000e+04,7.366021156311035600e-01,1.955570314841836421e-03
1.240000000000000000e+04,7.363912701606750710e-01,2.043957403928231900e-03
1.250000000000000000e+04,7.361966967582702637e-01,1.996098136572832440e-03
1.260000000000000000e+04,7.360725283622742143e-01,2.098136020082197635e-03
1.270000000000000000e+04,7.358627319335937500e-01,2.084190002320066536e-03
1.280000000000000000e+04,7.357687592506408913e-01,2.118483567486603714e-03
1.290000000000000000e+04,7.354988813400268333e-01,2.182796211526576071e-03
1.300000000000000000e+04,7.353461027145385964e-01,2.132971722580380945e-03
1.310000000000000000e+04,7.352388501167297363e-01,2.178904814545271681e-03
1.320000000000000000e+04,7.350488901138305664e-01,2.188911773273471712e-03
1.330000000000000000e+04,7.349143862724304421e-01,2.114935410262047070e-03
1.340000000000000000e+04,7.347210407257079856e-01,2.197389998963057787e-03
1.350000000000000000e+04,7.346203565597534402e-01,2.159814303482254002e-03
1.360000000000000000e+04,7.343042612075805220e-01,2.170818132220148598e-03
1.370000000000000000e+04,7.341815471649170144e-01,2.311915014430160516e-03
1.380000000000000000e+04,7.341448545455933061e-01,2.339741821306813574e-03
1.390000000000000000e+04,7.340874910354614480e-01,2.187085779147723407e-03
1.400000000000000000e+04,7.337909936904907227e-01,2.213932711286131175e-03
1.410000000000000000e+04,7.336415410041808860e-01,2.126975282764611338e-03
1.420000000000000000e+04,7.335069298744201216e-01,2.299988825839260898e-03
1.430000000000000000e+04,7.334954142570495605e-01,2.404482077738542920e-03
1.440000000000000000e+04,7.332474946975707786e-01,2.341738377508825308e-03
1.450000000000000000e+04,7.331210494041442427e-01,2.351223499003473900e-03
1.460000000000000000e+04,7.329867482185363770e-01,2.438214602606107988e-03
1.470000000000000000e+04,7.327839732170104980e-01,2.293537768037862915e-03
1.480000000000000000e+04,7.326831102371216264e-01,2.411667597157550989e-03
1.490000000000000000e+04,7.325321793556213157e-01,2.404703605372893096e-03
1.500000000000000000e+04,7.324789881706237349e-01,2.602397914111429129e-03
1.510000000000000000e+04,7.322758078575134499e-01,2.435687349081786229e-03
1.520000000000000000e+04,7.321573257446288840e-01,2.459249678621276951e-03
1.530000000000000000e+04,7.319932937622070090e-01,2.595644406383679995e-03
1.540000000000000000e+04,7.319321393966674583e-01,2.454766450997182461e-03
1.550000000000000000e+04,7.317838668823242188e-01,2.574504874191729450e-03
1.560000000000000000e+04,7.316188931465148482e-01,2.483310595139767187e-03
1.570000000000000000e+04,7.314957499504088911e-01,2.547500189227087410e-03
1.580000000000000000e+04,7.314887046813964844e-01,2.460428061099743935e-03
1.590000000000000000e+04,7.312756061553955522e-01,2.633490465192875156e-03
1.600000000000000000e+04,7.310498476028441939e-01,2.568122642741053462e-03
1.610000000000000000e+04,7.309257388114929199e-01,2.707794034734650399e-03
1.620000000000000000e+04,7.308679342269897017e-01,2.798704088738094512e-03
1.630000000000000000e+04,7.308290719985961470e-01,2.542698321392454670e-03
1.640000000000000000e+04,7.307613134384155495e-01,2.877327662864311887e-03
1.650000000000000000e+04,7.306279897689819114e-01,2.698044191240373500e-03
1.660000000000000000e+04,7.303751707077026367e-01,2.857601568784447470e-03
1.670000000000000000e+04,7.303288817405700906e-01,2.850831826898998344e-03
1.680000000000000000e+04,7.302867174148559570e-01,2.863108623818186836e-03
1.690000000000000000e+04,7.300132751464843972e-01,2.912428783161048924e-03
1.700000000000000000e+04,7.300671935081481934e-01,3.005192432355296810e-03
1.710000000000000000e+04,7.297653079032897505e-01,3.029074269982866014e-03
1.720000000000000000e+04,7.297501444816589800e-01,2.921096646525794035e-03
1.730000000000000000e+04,7.296535491943358931e-01,3.137168663356418915e-03
1.740000000000000000e+04,7.294672012329102007e-01,3.033207818820859211e-03
1.750000000000000000e+04,7.293893575668335405e-01,3.119962823196347022e-03
1.760000000000000000e+04,7.292303800582885520e-01,3.078692649895954821e-03
1.770000000000000000e+04,7.290629863739013228e-01,3.169726686041621829e-03
1.780000000000000000e+04,7.290074825286865234e-01,3.044466508093785807e-03
1.790000000000000000e+04,7.288048028945922630e-01,3.078074874172106751e-03
1.800000000000000000e+04,7.287540555000304732e-01,3.148030278384409287e-03
1.810000000000000000e+04,7.286504626274108443e-01,3.218076296311915378e-03
1.820000000000000000e+04,7.286771297454833762e-01,3.305826074317052936e-03
1.830000000000000000e+04,7.283972740173340066e-01,3.201054481392275487e-03
1.840000000000000000e+04,7.284628868103026900e-01,3.394520965831397327e-03
1.850000000000000000e+04,7.283476114273070845e-01,3.201610618034127480e-03
1.860000000000000000e+04,7.282141327857971635e-01,3.306184702715719154e-03
1.870000000000000000e+04,7.281392812728881836e-01,3.313568661702670330e-03
1.880000000000000000e+04,7.279608011245727317e-01,3.292717280144545275e-03
1.890000000000000000e+04,7.279233694076537864e-01,3.461430759383057887e-03
1.900000000000000000e+04,7.276964664459228960e-01,3.260049192839947676e-03
1.910000000000000000e+04,7.276920914649963601e-01,3.537782663206382773e-03
1.920000000000000000e+04,7.276111721992493120e-01,3.563586667250096852e-03
1.930000000000000000e+04,7.275511384010314719e-01,3.593883065244457813e-03
1.940000000000000000e+04,7.274423956871032271e-01,3.620795334746526508e-03
1.950000000000000000e+04,7.273758292198181374e-01,3.423592716005262066e-03
1.960000000000000000e+04,7.272119045257567915e-01,3.620217229358121264e-03
1.970000000000000000e+04,7.272194981575011985e-01,3.639926202056195485e-03
1.980000000000000000e+04,7.270873665809631792e-01,3.498969854275420580e-03
1.990000000000000000e+04,7.269562482833862305e-01,3.651220381999429210e-03


==> gfx/contrib/dar/data/primal-mean.csv <==
0.000000000000000000e+00,1.051738524436950595e+00,1.214423855720763237e-02
1.000000000000000000e+02,1.007138764858245938e+00,5.254573205099170516e-03
2.000000000000000000e+02,9.821296930313110352e-01,4.756049405580869277e-03
3.000000000000000000e+02,9.684251427650452104e-01,5.706284092925874296e-03
4.000000000000000000e+02,9.603409290313720259e-01,5.099652432431463558e-03
5.000000000000000000e+02,9.563399076461791548e-01,4.807285565390187476e-03
6.000000000000000000e+02,9.517493844032287598e-01,6.269881351718075389e-03
7.000000000000000000e+02,9.489127874374390093e-01,5.179707886550537384e-03
8.000000000000000000e+02,9.449796319007873757e-01,4.446800162192302876e-03
9.000000000000000000e+02,9.432355999946594460e-01,3.729839021127523760e-03
1.000000000000000000e+03,9.403782010078429732e-01,5.311758195600794867e-03
1.100000000000000000e+03,9.368136167526245339e-01,5.729080532896713845e-03
1.200000000000000000e+03,9.340105533599853960e-01,5.573092947105489497e-03
1.300000000000000000e+03,9.309694051742554155e-01,6.555382329409028923e-03
1.400000000000000000e+03,9.284612178802490456e-01,7.323398299274680619e-03
1.500000000000000000e+03,9.268464684486389382e-01,7.952048468478106757e-03
1.600000000000000000e+03,9.245090723037719949e-01,8.490278768893686975e-03
1.700000000000000000e+03,9.220602154731750710e-01,8.789714376626690459e-03
1.800000000000000000e+03,9.187512755393981712e-01,8.573417622904942748e-03
1.900000000000000000e+03,9.167303800582885520e-01,7.884215183589525500e-03
2.000000000000000000e+03,9.159612894058227761e-01,9.252636095598841190e-03
2.100000000000000000e+03,9.126613974571228249e-01,9.014187753092022665e-03
2.200000000000000000e+03,9.104357481002807173e-01,9.676174093624210007e-03
2.300000000000000000e+03,9.082257866859435591e-01,9.652015374061920228e-03
2.400000000000000000e+03,9.065256595611572710e-01,1.030366020913847831e-02
2.500000000000000000e+03,9.047323226928710715e-01,1.041553202850977432e-02
2.600000000000000000e+03,9.017035126686095969e-01,1.154441947785059784e-02
2.700000000000000000e+03,9.000029087066649947e-01,1.144813994210128194e-02
2.800000000000000000e+03,8.977441549301147239e-01,1.180305225070399713e-02
2.900000000000000000e+03,8.966854453086853249e-01,1.223848263350398036e-02
3.000000000000000000e+03,8.947204828262329546e-01,1.249782050510050979e-02
3.100000000000000000e+03,8.923868536949157715e-01,1.216159128447929366e-02
3.200000000000000000e+03,8.908409118652343972e-01,1.221883372669549210e-02
3.300000000000000000e+03,8.881936073303222656e-01,1.225919611669145336e-02
3.400000000000000000e+03,8.863222599029541016e-01,1.240936628630202355e-02
3.500000000000000000e+03,8.846121549606322798e-01,1.269601342243851030e-02
3.600000000000000000e+03,8.831276774406433550e-01,1.284112472284796788e-02
3.700000000000000000e+03,8.816066265106201616e-01,1.325464153581038841e-02
3.800000000000000000e+03,8.801816344261169656e-01,1.323196678704369883e-02
3.900000000000000000e+03,8.788013219833373801e-01,1.349995505306846380e-02
4.000000000000000000e+03,8.775907158851623535e-01,1.400180960985481990e-02
4.100000000000000000e+03,8.758969426155089888e-01,1.436856234812975558e-02
4.200000000000000000e+03,8.739537596702575684e-01,1.470180546873783682e-02
4.300000000000000000e+03,8.717482924461364968e-01,1.493748705421578046e-02
4.400000000000000000e+03,8.697122931480407715e-01,1.515736731426535651e-02
4.500000000000000000e+03,8.676530241966247115e-01,1.550750274874655547e-02
4.600000000000000000e+03,8.657569050788879172e-01,1.575387521910289954e-02
4.700000000000000000e+03,8.636767745018005815e-01,1.621985205912091638e-02
4.800000000000000000e+03,8.616511940956115279e-01,1.671202364542745747e-02
4.900000000000000000e+03,8.593932271003723589e-01,1.694315176391659669e-02
5.000000000000000000e+03,8.573072671890258345e-01,1.723037860580244399e-02
5.100000000000000000e+03,8.550670027732849565e-01,1.761303924326156414e-02
5.200000000000000000e+03,8.527707815170287864e-01,1.791870109360391844e-02
5.300000000000000000e+03,8.504812240600585493e-01,1.823586717028188170e-02
5.400000000000000000e+03,8.481318354606628418e-01,1.852233717437023683e-02
5.500000000000000000e+03,8.458038687705993208e-01,1.876500455795128419e-02
5.600000000000000000e+03,8.435636043548584428e-01,1.904933926510502668e-02
5.700000000000000000e+03,8.412587404251098411e-01,1.939420220173073556e-02
5.800000000000000000e+03,8.390491843223571999e-01,1.964642512987883893e-02
5.900000000000000000e+03,8.368852496147155540e-01,1.985815282964064829e-02
6.000000000000000000e+03,8.346188545227051225e-01,2.001086568516275907e-02
6.100000000000000000e+03,8.324070692062377486e-01,2.019264675435458040e-02
6.200000000000000000e+03,8.301844954490661399e-01,2.030514817364259192e-02
6.300000000000000000e+03,8.281470179557800515e-01,2.009229637935784976e-02
6.400000000000000000e+03,8.260945916175842507e-01,1.969293989995228936e-02
6.500000000000000000e+03,8.240095853805542436e-01,1.942507577924480755e-02
6.600000000000000000e+03,8.219693660736083762e-01,1.928330518005628991e-02
6.700000000000000000e+03,8.200023651123047319e-01,1.906256346914402336e-02
6.800000000000000000e+03,8.180841803550720215e-01,1.883754197671875033e-02
6.900000000000000000e+03,8.160746455192565696e-01,1.849267470826672366e-02
7.000000000000000000e+03,8.142228722572326660e-01,1.837559320515892367e-02
7.100000000000000000e+03,8.122876048088073508e-01,1.802655814239294968e-02
7.200000000000000000e+03,8.104883551597594771e-01,1.783124531601581672e-02
7.300000000000000000e+03,8.086471557617187500e-01,1.753063311283195591e-02
7.400000000000000000e+03,8.069949388504028542e-01,1.728486981728069583e-02
7.500000000000000000e+03,8.049988865852355513e-01,1.700630680202876166e-02
7.600000000000000000e+03,8.030690550804138184e-01,1.686068048294092278e-02
7.700000000000000000e+03,8.009504556655884233e-01,1.640453387133856272e-02
7.800000000000000000e+03,7.989076018333435281e-01,1.597127158845984204e-02
7.900000000000000000e+03,7.968561172485351118e-01,1.557557742586389293e-02
8.000000000000000000e+03,7.948740005493164507e-01,1.494804630797935165e-02
8.100000000000000000e+03,7.927878141403198464e-01,1.440655091748931430e-02
8.200000000000000000e+03,7.909206986427307351e-01,1.366230327795089038e-02
8.300000000000000000e+03,7.891618132591247115e-01,1.322413325105044508e-02
8.400000000000000000e+03,7.873820066452026367e-01,1.260324227219445682e-02
8.500000000000000000e+03,7.857428908348083052e-01,1.197678451638802335e-02
8.600000000000000000e+03,7.841494441032409446e-01,1.132627075170766252e-02
8.700000000000000000e+03,7.827019333839416726e-01,1.084051014914701357e-02
8.800000000000000000e+03,7.812181830406188521e-01,1.045940335351557351e-02
8.900000000000000000e+03,7.798943519592285156e-01,1.003736956389611988e-02
9.000000000000000000e+03,7.784954547882080300e-01,9.462816160964645021e-03
9.100000000000000000e+03,7.771173954010009988e-01,8.903006904208881148e-03
9.200000000000000000e+03,7.757617831230163574e-01,8.576308455064693761e-03
9.300000000000000000e+03,7.745976567268371138e-01,8.130298217106802366e-03
9.400000000000000000e+03,7.734463453292846902e-01,7.737848686660768471e-03
9.500000000000000000e+03,7.724508881568908913e-01,7.324093355994696665e-03
9.600000000000000000e+03,7.714878201484680620e-01,7.105997771579474105e-03
9.700000000000000000e+03,7.704578042030334473e-01,6.724046307001684507e-03
9.800000000000000000e+03,7.697171092033385786e-01,6.400653057215813756e-03
9.900000000000000000e+03,7.686633110046386941e-01,6.077906691963486617e-03
1.000000000000000000e+04,7.677983522415161577e-01,5.770081562701071323e-03
1.010000000000000000e+04,7.669672489166259322e-01,5.517819188480817087e-03
1.020000000000000000e+04,7.661793470382690652e-01,5.258586771190659932e-03
1.030000000000000000e+04,7.654731273651123047e-01,5.035259687513739778e-03
1.040000000000000000e+04,7.646966814994812234e-01,4.820173331671103421e-03
1.050000000000000000e+04,7.641147971153259277e-01,4.657559571545193469e-03
1.060000000000000000e+04,7.635172724723815474e-01,4.508024590767096065e-03
1.070000000000000000e+04,7.628973722457885742e-01,4.265634226465071441e-03
1.080000000000000000e+04,7.623208403587341531e-01,4.006650962580037001e-03
1.090000000000000000e+04,7.617965698242187278e-01,3.941336716362857200e-03
1.100000000000000000e+04,7.612601876258849876e-01,3.820725309083747821e-03
1.110000000000000000e+04,7.608886837959289995e-01,3.647446018358205082e-03
1.120000000000000000e+04,7.603971600532531960e-01,3.467120284459895927e-03
1.130000000000000000e+04,7.599561572074889915e-01,3.464706574972951317e-03
1.140000000000000000e+04,7.595427632331848145e-01,3.169057509330549388e-03
1.150000000000000000e+04,7.591331124305724654e-01,3.241997382356952024e-03
1.160000000000000000e+04,7.586336016654968706e-01,3.039661692673677456e-03
1.170000000000000000e+04,7.583409905433654563e-01,3.034624444655473988e-03
1.180000000000000000e+04,7.579379081726074219e-01,2.958758875662032602e-03
1.190000000000000000e+04,7.576524496078491655e-01,2.836476140111977677e-03
1.200000000000000000e+04,7.573108077049255371e-01,2.804738469049373323e-03
1.210000000000000000e+04,7.570615410804748535e-01,2.784216715016372447e-03
1.220000000000000000e+04,7.567831993103026900e-01,2.648491767775873040e-03
1.230000000000000000e+04,7.564675211906433105e-01,2.631823701096493943e-03
1.240000000000000000e+04,7.562094211578369585e-01,2.516968494677894637e-03
1.250000000000000000e+04,7.559888005256653054e-01,2.505935887270283654e-03
1.260000000000000000e+04,7.556391000747680886e-01,2.426690537523481031e-03
1.270000000000000000e+04,7.554301857948303445e-01,2.408779213562038061e-03
1.280000000000000000e+04,7.551601767539978249e-01,2.286619459296742717e-03
1.290000000000000000e+04,7.548763871192931685e-01,2.341830485689830842e-03
1.300000000000000000e+04,7.547327756881714311e-01,2.243932146238873139e-03
1.310000000000000000e+04,7.544956922531127486e-01,2.193490548835282973e-03
1.320000000000000000e+04,7.541910648345947488e-01,2.188635214667461731e-03
1.330000000000000000e+04,7.541523814201355203e-01,2.179213793829436370e-03
1.340000000000000000e+04,7.538164138793945757e-01,1.956179316368971549e-03
1.350000000000000000e+04,7.536744952201843706e-01,1.961735835103297753e-03
1.360000000000000000e+04,7.535741448402404341e-01,1.768890976234645815e-03
1.370000000000000000e+04,7.533874869346618430e-01,2.098036373436258217e-03
1.380000000000000000e+04,7.530353546142578569e-01,2.032878836429775817e-03
1.390000000000000000e+04,7.529290080070495383e-01,2.084029713146781041e-03
1.400000000000000000e+04,7.528330922126770242e-01,1.774059625102199092e-03
1.410000000000000000e+04,7.525631427764892800e-01,1.750401485831164965e-03
1.420000000000000000e+04,7.524106502532958984e-01,1.776994951087307491e-03
1.430000000000000000e+04,7.522127032279968262e-01,1.778206534169875707e-03
1.440000000000000000e+04,7.520488858222961204e-01,1.706557877443045344e-03
1.450000000000000000e+04,7.520013928413391557e-01,1.742366575145436452e-03
1.460000000000000000e+04,7.519230723381042925e-01,1.963247163333291766e-03
1.470000000000000000e+04,7.516119360923767534e-01,1.775037056619526918e-03
1.480000000000000000e+04,7.515269994735718218e-01,1.514898927528110506e-03
1.490000000000000000e+04,7.513302326202392356e-01,1.682090332277663951e-03
1.500000000000000000e+04,7.512246370315551758e-01,1.680304499952683505e-03
1.510000000000000000e+04,7.509826421737670898e-01,1.504831205800335201e-03
1.520000000000000000e+04,7.507594704627991167e-01,1.554810415343169149e-03
1.530000000000000000e+04,7.507577300071716087e-01,1.593639451140506239e-03
1.540000000000000000e+04,7.505387902259826882e-01,1.487218030350415977e-03
1.550000000000000000e+04,7.504180550575256792e-01,1.498734535048282853e-03
1.560000000000000000e+04,7.503407955169677512e-01,1.481323287935315232e-03
1.570000000000000000e+04,7.503008246421813965e-01,1.449641586082199042e-03
1.580000000000000000e+04,7.500634789466857910e-01,1.433959152242813683e-03
1.590000000000000000e+04,7.498141765594482644e-01,1.486332540934768697e-03
1.600000000000000000e+04,7.498555064201355425e-01,1.358086014215736980e-03
1.610000000000000000e+04,7.497220754623412642e-01,1.532411861104165853e-03
1.620000000000000000e+04,7.495010137557983620e-01,1.352173555439893649e-03
1.630000000000000000e+04,7.494857549667358620e-01,1.540811093020780318e-03
1.640000000000000000e+04,7.491528034210205300e-01,1.400227669130984110e-03
1.650000000000000000e+04,7.490147709846496360e-01,1.420543145776806014e-03
1.660000000000000000e+04,7.491555809974670410e-01,1.371061648691945020e-03
1.670000000000000000e+04,7.488109827041625755e-01,1.429906062325656674e-03
1.680000000000000000e+04,7.487697601318359375e-01,1.421702002020833319e-03
1.690000000000000000e+04,7.485683679580688032e-01,1.612216624743852003e-03
1.700000000000000000e+04,7.485178709030151367e-01,1.485294990058011553e-03
1.710000000000000000e+04,7.483491778373718706e-01,1.412602553622516102e-03
1.720000000000000000e+04,7.483742237091064453e-01,1.376328360912882276e-03
1.730000000000000000e+04,7.481446862220764160e-01,1.520573663546068025e-03
1.740000000000000000e+04,7.479897975921631081e-01,1.388085294845354135e-03
1.750000000000000000e+04,7.478681445121765359e-01,1.302940241966334817e-03
1.760000000000000000e+04,7.478093266487121360e-01,1.444982402347718548e-03
1.770000000000000000e+04,7.476689815521240234e-01,1.314218693521570277e-03
1.780000000000000000e+04,7.475253582000732644e-01,1.367588935604095376e-03
1.790000000000000000e+04,7.476449489593506303e-01,1.502212275419731024e-03
1.800000000000000000e+04,7.473219513893127885e-01,1.297783402614867279e-03
1.810000000000000000e+04,7.472514629364013228e-01,1.206928707196307498e-03
1.820000000000000000e+04,7.469986677169799805e-01,1.456029259294555189e-03
1.830000000000000000e+04,7.469899058341979980e-01,1.284738289142261462e-03
1.840000000000000000e+04,7.469493865966796431e-01,1.286897673914593355e-03
1.850000000000000000e+04,7.466959953308105469e-01,1.294178608173714292e-03
1.860000000000000000e+04,7.466440320014953169e-01,1.399438481672617834e-03
1.870000000000000000e+04,7.464856743812561257e-01,1.425017041975067946e-03
1.880000000000000000e+04,7.463290691375732422e-01,1.302545508433127636e-03
1.890000000000000000e+04,7.465896606445312500e-01,1.573623594295781112e-03
1.900000000000000000e+04,7.460257530212401900e-01,1.484724629807926714e-03
1.910000000000000000e+04,7.461226463317871538e-01,1.501540590520841203e-03
1.920000000000000000e+04,7.459306001663208452e-01,1.481448941597904691e-03
1.930000000000000000e+04,7.458873987197875977e-01,1.355766729247466886e-03
1.940000000000000000e+04,7.456575751304626021e-01,1.425409566058834883e-03
1.950000000000000000e+04,7.456107735633850098e-01,1.458115963720857952e-03
1.960000000000000000e+04,7.454616665840149148e-01,1.442958037137855552e-03
1.970000000000000000e+04,7.454895257949829546e-01,1.325696270553625633e-03
1.980000000000000000e+04,7.453125953674316628e-01,1.609217945126907318e-03
1.990000000000000000e+04,7.451979398727417436e-01,1.614185695394194020e-03


==> gfx/contrib/dar/data/reconstruction.csv <==
0,1.0,1.0
15,0.9816458890625253,0.9888630494965521
30,0.9646427194754207,0.9761197465110355
45,0.946636979230826,0.9636805035642845
60,0.9236359717193341,0.9493147496596054
75,0.8995908570446626,0.9393384382835057
90,0.8784572336871446,0.929762842221093
105,0.8645038987788853,0.9247934033906282
120,0.8581981380088923,0.9197330633450871
135,0.8644570864670296,0.9161831316826293
150,0.8697944437051802,0.9136709996676868
165,0.8744157149349615,0.911611175547961
180,0.8759015661858677,0.9108877156641025
195,0.8758389264555133,0.91034567029625
210,0.8753945863361813,0.9102354380261893
225,0.8748656658322798,0.910240222300667
240,0.8742750267705292,0.9093234518669662
255,0.8732176044775013,0.9082264306596998
270,0.8722396542487868,0.9060135744090452
285,0.8711104642433074,0.9022422730734567
300,0.8700007026033926,0.8986805746818781
315,0.8687534350313362,0.8951791322877753
330,0.867890212650998,0.8935280403741044
345,0.8672175892362836,0.8914746814901593
360,0.86545999209634,0.8899713848664347
375,0.8645135292187126,0.888067502233739
390,0.8635431995989047,0.8858338925762284
405,0.8634481513449579,0.8841424575912858
420,0.8627590305681047,0.8829186531103603
435,0.8623444191978045,0.8814155504437091
450,0.8617488393017076,0.8801424162137769
465,0.8612148104775501,0.878592699197147
480,0.8615051473026017,0.8779831567677442
495,0.8616428207206533,0.8773119359889936
510,0.8619066110289639,0.8773044363154879
525,0.8624326005294397,0.8758359226602634
540,0.8624712060317036,0.8751133679094143
555,0.8624891270240777,0.8746861451290268
570,0.8623434142823442,0.8739939769863467
585,0.8616357863124318,0.873374348789126
600,0.8617352729429946,0.8727977790622046
615,0.8621804504918769,0.8723664831832753
630,0.8626956371511552,0.8716114082964491
645,0.8629627771776665,0.8707624581860876
660,0.8628403449774283,0.8692537307643072
675,0.8629409202664065,0.8679746485174568
690,0.863104302771649,0.8668478872255992
705,0.8632181931904751,0.8646592109567643
720,0.863753478158958,0.864635224932018
735,0.8639757319615791,0.8643427376652999
750,0.8635499827782613,0.8633636423586731
765,0.8634212698563968,0.8618298944744216
780,0.8631609130092419,0.8606715828319543
795,0.8629264327351881,0.8596820138433628
810,0.8621508054858,0.8578332796718764
825,0.8616041314754345,0.8568484949577626
840,0.8599086716081151,0.8557323366525854
855,0.8594199477226229,0.8536668231253726
870,0.8596406104090986,0.852466422797973
885,0.8591353054185126,0.8516532254414786
900,0.8582032463291485,0.8507194514376745
915,0.8577027984299536,0.8493975693299559
930,0.8572245424138387,0.8479264049280614
945,0.8568056601528325,0.8469249399056334
960,0.8561306081924226,0.845147129370661
975,0.8561494503573018,0.8434708876898032
990,0.8565745295969794,0.8415013829139335
1005,0.856371871645833,0.8401305589713551
1020,0.8563287440239981,0.8386659891099568
1035,0.8558388477371356,0.8371894585623643
1050,0.855910364220722,0.8357810715999002
1065,0.8549384434847688,0.8338711116455706
1080,0.8548315037312092,0.8316563804765396
1095,0.8547153522525975,0.8301964009325457
1110,0.854947906438686,0.8285757602794016
1125,0.8550031767889986,0.826275881955139
1140,0.8543977989671646,0.8236797665274055
1155,0.8543191643324016,0.8218168734895593
1170,0.8540642507773231,0.8206161499003707
1185,0.8537204022040141,0.8189780531106189
1200,0.8538224848661825,0.8180991689585928
1215,0.8536321371294238,0.8164364396205165
1230,0.8537612687660635,0.8154811363815627
1245,0.8536601072764003,0.8139215922065461
1260,0.853341297846642,0.8122000938752235
1275,0.8528224264973429,0.8105115682463824
1290,0.8527283831588562,0.8089159480557097
1305,0.8528328943667203,0.8076719073867905
1320,0.8528998049877806,0.8065748861795241
1335,0.8527909391462557,0.8048459528270536
1350,0.8526387781969857,0.8034908394074224
1365,0.8523705495120592,0.8023498545968473
1380,0.8524887108215913,0.8008834744694304
1395,0.8522391568156339,0.7997447524913787
1410,0.852108685291714,0.7984525458158933
1425,0.8521398376709811,0.7970540506641737
1440,0.8520909317852499,0.7957723176706532
1455,0.8520061001718154,0.7945439228723232
1470,0.8519063623123875,0.7935544185360895
1485,0.8517825902248691,0.7924409756299402
1500,0.850828339252425,0.7911812890904318
1515,0.8506333019101852,0.7895593553901317
1530,0.8512469702845661,0.7886312061414568
1545,0.8510560363471222,0.7870271164919114
1560,0.850793669669047,0.7845066443228118
1575,0.8507600887440843,0.7835987312621304
1590,0.8505683173770903,0.7824035677757132
1605,0.8505753517853119,0.7809719706167965
1620,0.8504648110846865,0.7793699498427008
1635,0.8502681826263013,0.7781149182729545
1650,0.8499653681009518,0.776405057366037
1665,0.849125677490974,0.7750680466065917
1680,0.8479822511831414,0.7740505477994277
1695,0.8473984790437024,0.7721853919290582
1710,0.8472283133591033,0.7713591347962869
1725,0.8469711387442392,0.7701950044416169
1740,0.8462110876844847,0.769026542378974
1755,0.8461051528463853,0.7680381371328231
1770,0.8460374885387298,0.7668103888580713
1785,0.8461483642111752,0.7654665896010562
1800,0.8457038566059332,0.7651578099401707
1815,0.8455608236387604,0.7641176828077744
1830,0.8454790905146616,0.7624536604225419
1845,0.8459795384138565,0.761125571688474
1860,0.8449033576989043,0.7601449893776177
1875,0.844918850145583,0.7592855655852914
1890,0.8454554750013462,0.7577544684477098
1905,0.8443756095963731,0.7564440944596809
1920,0.8447556351262505,0.7554554952564565
1935,0.8446503702317912,0.7548295957805286
1950,0.8447545464678352,0.7539995888110044
1965,0.8446695473684906,0.7530150627063218
1980,0.8446028879762953,0.7522969689681613
1995,0.8444976230818362,0.7513156108290113
2010,0.8444544117170463,0.7493819881117244
2025,0.8445219085387918,0.7486355119884867
2040,0.8443228515347111,0.7478629809650528
2055,0.8455693654201724,0.7472306162533442
2070,0.8450787991896697,0.7460587276157374
2085,0.8446373900737633,0.7456466334870766
2100,0.8445627751008412,0.7454048336688791
2115,0.8446002919446898,0.7437348632667284
2130,0.8445868930718867,0.7433231570522145
2145,0.8444386680415027,0.7426461175612613
2160,0.8444190721900282,0.7412336575002554
2175,0.8442108872038504,0.7405656046870374
2190,0.8440946519822837,0.7391855354572926
2205,0.844192045038971,0.73837376045267
2220,0.8429435213225893,0.7374354607838193
2235,0.8429929296660507,0.7364694252534696
2250,0.842980870680528,0.7349579824326613
2265,0.8440542041350094,0.7338492591486319
2280,0.8428870785709064,0.7325984946345008
2295,0.8430780125083502,0.7318381182543346
2310,0.8429565014806173,0.7306740525520226
2325,0.8429713239836557,0.7299056592794883
2340,0.8428492267552377,0.7287492225553974
2355,0.8431094998594374,0.7277242240747278
2370,0.8428145571718597,0.7266341206697468
2385,0.8426797310142787,0.7261931269371462
2400,0.8428138872282196,0.7258711581952683
2415,0.8427999858976863,0.7256438405052194
2430,0.842807020305908,0.7243047608703241
2445,0.8429993778735871,0.7233887662649169
2460,0.8430590866005159,0.7220787801910348
2475,0.842867985177162,0.721337993475284
2490,0.8431343715170782,0.7208901465927561
2505,0.8429143787742427,0.7196261929976324
2520,0.8429328022243469,0.7181698986380334
2535,0.8427035140135042,0.7168176299221456
2550,0.8426758788383478,0.7157211259337417
2565,0.8426751251517527,0.715116884997679
2580,0.8426563667298284,0.7141465177593561
2595,0.8423764140311991,0.7126366912474931
2610,0.8428703299799025,0.7113426743059893
2625,0.8421310471729928,0.708609883793852
2640,0.8424712110562809,0.707541180319305
2655,0.8420898456391233,0.7068150050364187
2670,0.8421106138919681,0.7061931786590325
2685,0.8423321140079939,0.7050562022946415
2700,0.8425697765143385,0.7036262214446699
2715,0.8423265032300077,0.7026905725224893
2730,0.8422600113237224,0.7011246924164077
2745,0.8422265141417147,0.7004997627258468
2760,0.8425251415193132,0.7002580275600071
2775,0.8425697765143385,0.6990154738953175
2790,0.8423482763983127,0.6979304133742453
2805,0.8424774080349523,0.6973880447446038
2820,0.8427839072503227,0.6968308707250245
2835,0.8436076029558919,0.6962470599340287
2850,0.843912929769892,0.6956698436835292
2865,0.8443723436211275,0.6947601850091871
2880,0.8445654548754018,0.693864879158278
2895,0.8450674101477871,0.6924533242302814
2910,0.8454596621490972,0.6913656129625392
2925,0.8455841879232108,0.6908770997469507
2940,0.8456706106527906,0.6896655145616506
2955,0.8456581329524927,0.6885798721693581
2970,0.8459202484017029,0.6875749805719665
2985,0.8457547723225849,0.6873591063492495
3000,0.8454975139647658,0.6866587920094858
3015,0.8450375976558002,0.6864700071246899
3030,0.8453532248532677,0.685647952395176
3045,0.8455455824209469,0.6849924421393724
3060,0.8454981839084059,0.6843169543050065
3075,0.845267639553238,0.6825922880081514
3090,0.845184734027769,0.6815813190891259
3105,0.8453394910086446,0.6812029734912403
3120,0.8454603320927373,0.6803134863525337
3135,0.8453839585177597,0.6792931428416263
3150,0.8456131629856474,0.6785876563132381
3165,0.8456614826706935,0.6773773641750941
3180,0.8453089248300625,0.6765267331034296
3195,0.8452479599588085,0.6759901831859906
3210,0.8450937054356631,0.6748109888319517
3225,0.8447422362534474,0.6744629651898775
3240,0.844792900741234,0.673542703528855
3255,0.8447460046864232,0.6734418458506763
3270,0.8447096602439449,0.672621601387181
3285,0.8450286371596132,0.6722927794953755
3300,0.8444647958434687,0.6710670354437156
3315,0.8443741859661379,0.6700754622320322
3330,0.8443261175099568,0.6687458864937346
3345,0.8443592797201445,0.6673857301901943
3360,0.8442642314661977,0.6670565850365997
3375,0.8441529370789771,0.6661961268065485
3390,0.8439591558810625,0.6650559824766249
3405,0.8441209472701597,0.6645741931062484
3420,0.8439744808418311,0.6637637758011397
3435,0.8438120195090938,0.6626177481066557
3450,0.8437251780647388,0.6616061973164099
3465,0.8436800406119834,0.6613012321446351
3480,0.8434922051638754,0.6603141845979981
3495,0.8434622251859785,0.6594847594996942
3510,0.8434220285675692,0.6588829753532282
3525,0.8434449741372445,0.6585793678809673
3540,0.8433709453650075,0.6575961994757987
3555,0.8432761483399257,0.6569064881227153
3570,0.8433126602683141,0.6562639729908311
3585,0.8431758242798126,0.6560105357482282
3600,0.8433336797500239,0.6548603703028446
3615,0.8431188790703996,0.653412286792687
3630,0.8431714696461516,0.6523856073507145
3645,0.8432562175166312,0.6520852324963439
3660,0.8432336906617309,0.6514674145651418
3675,0.84331626121538,0.6508316879308271
3690,0.8431769129382279,0.6496702083228273
3705,0.8424759006617619,0.6492765401161414
3720,0.8432918920154693,0.6479806482562612
3735,0.8429340583686722,0.6471903378344305
3750,0.8432930644168396,0.6465850624606428
3765,0.8431671150124906,0.6461541544958603
3780,0.8436604447605089,0.6455059499564889
3795,0.8436198294273246,0.644551034631682
3810,0.8436071842411167,0.6432254673395684
3825,0.8435617118165413,0.6425981455117686
3840,0.8436333957860378,0.6421443506123224
3855,0.8434014278006345,0.6417062662358234
3870,0.8435903519071579,0.6414344030712456
3885,0.8439189592626534,0.6408106371231252
3900,0.8435642241051918,0.6396882075392407
3915,0.8434366835846976,0.638323202308865
3930,0.8433239655672417,0.6375473740151829
3945,0.8433747975409384,0.6364449220098608
3960,0.843734724761611,0.6353969072898119
3975,0.8429002262148444,0.633894063232592
3990,0.8432445772458834,0.633054293757039
4005,0.8431919029271764,0.6321090116335453
4020,0.8430210672989371,0.6316577381760535
4035,0.8428010745561016,0.6310648114026071
4050,0.8427108833935459,0.6297933581339777
4065,0.8427261246113594,0.6291244648401082
4080,0.842994269553331,0.6285032203339423
4095,0.8424781617215474,0.6277347624090504
4110,0.8423219811104367,0.6276599596310678
4125,0.8421705738477618,0.6263753172814459
4140,0.8421512292251524,0.6252226303941079
4155,0.8422339672647114,0.624439367079278
4170,0.8418583801114502,0.6236153081266721
4185,0.8415888952821983,0.6225396868498397
4200,0.8415185511999821,0.6219560053635595
4215,0.8415466050899135,0.6215354417760262
4230,0.8413418535648916,0.620962815842931
4245,0.8413514002617637,0.6198905564887046
4260,0.8413535775785942,0.619281919192311
4275,0.8409787441119282,0.6183447186135431
4290,0.8410544477432655,0.617935081274479
4305,0.8408144404341804,0.6171636493411278
4320,0.8409357839760033,0.6165932862405559
4335,0.8407499583588156,0.6161720761294444
4350,0.8405754380405556,0.6155920151752015
4365,0.840433828703618,0.6143199800353519
4380,0.8404459714320958,0.6135806803238307
4395,0.8402013582604846,0.6129944773955961
4410,0.8402870273034693,0.6122332605347784
4425,0.8403414602242318,0.6114667421806206
4440,0.8402325106397518,0.6110354463016912
4455,0.8405322266757657,0.6107944869641451
4470,0.8404339124465731,0.6100200810223348
4485,0.8404870054800553,0.6087859321641601
4500,0.8399237503645959,0.6077028112138222
4515,0.8401806737505949,0.6074806010600401
4530,0.840076665000461,0.6069013805864486
4545,0.8402128310453223,0.6068358230956324
4560,0.8400857092396031,0.6065915664878383
4575,0.8402131660171424,0.605643116398812
4590,0.8401079011226832,0.6052374228535741
4605,0.8400187986185427,0.6050278199095643
4620,0.8400758275709108,0.6042774646448581
4635,0.8399554052015932,0.60385909923749
4650,0.8398927654712388,0.6031063518355451
4665,0.8398262735649535,0.6023404153526075
4680,0.8397535846799968,0.6010877112677422
4695,0.8398336429449952,0.6006657899806948
4710,0.8384597560249497,0.6000507521008783
4725,0.8391413399358513,0.599480518305022
4740,0.8382975459210774,0.5977299910650441
4755,0.8395948080372804,0.5967997729409193
4770,0.8387059603127063,0.5965868727266614
4785,0.8390426907348386,0.5956439827404065
4800,0.8386015328477973,0.5944256737098945
4815,0.8390387548159527,0.5937002742553018
4830,0.8388994902817557,0.5930921541777707
4845,0.838953169515923,0.5928894043836884
4860,0.8385124303436569,0.5915913789960006
4875,0.8374281265620678,0.5913722075030354
4890,0.8378739740545902,0.5904615143909683
4905,0.8380782231218821,0.5895556702057367
4920,0.8379171854193801,0.5877985484252625
4935,0.8377915709868513,0.5874204614368082
4950,0.837821048507018,0.5864409782160346
4965,0.8378133441551563,0.5857149968902216
4980,0.837834196150956,0.5849797056248844
4995,0.8360894954260855,0.583954319230068
5010,0.837768457931266,0.5835561900106935
5025,0.8362464297237915,0.5831661423360448
5040,0.8372743744966525,0.5814365624599963
5055,0.8372490003812817,0.5803595188312922
5070,0.836379329793407,0.5796279127503501
5085,0.8357713559399673,0.5787478648558835
5100,0.8365785542833977,0.5778590242407551
5115,0.83674109935909,0.5773076689333784
5130,0.8363980882153312,0.5765518182182586
5145,0.8358325720400864,0.5759813258129711
5160,0.8364800725682952,0.5750797486833548
5175,0.8359897575666575,0.5739866712699145
5190,0.8366907698431235,0.574302498037801
5205,0.836853901119501,0.573223062271858
5220,0.8357064551498274,0.5723620221705865
5235,0.8348680206841749,0.5713056026440229
5250,0.8342314067401188,0.5707665312846294
5265,0.8339430797459875,0.5703739621680263
5280,0.8344322223462548,0.5698363131605046
5295,0.8353423407814038,0.5691370979108237
5310,0.8353738281324911,0.5679389604159474
5325,0.8350443833474455,0.5675259611542773
5340,0.8354138572649903,0.5663228454278499
5355,0.8345489600255517,0.5656247939206095
5370,0.8348540356106867,0.5646134370874372
5385,0.8337943522578734,0.5638950847398454
5400,0.8338124407361576,0.5633342255358711
5415,0.8343122186917122,0.5624598023965336
5430,0.8342629778341609,0.5615603587947249
5445,0.834467980588048,0.5605252098938797
5460,0.8339179568594818,0.5597244257900842
5475,0.8342090473711286,0.558860282375638
5490,0.8353028141066348,0.5583372448009807
5505,0.8339586559356211,0.5579601922502512
5520,0.8343044305968955,0.5572972469732999
5535,0.8340175272329996,0.5569264010489199
5550,0.8337162200808405,0.5563983205903537
5565,0.8341836732557578,0.5560429265794894
5580,0.8343308933706816,0.5544797618724358
5595,0.834237185004015,0.5536153598485584
5610,0.8343975527628769,0.5525836375226768
5625,0.8341866880021385,0.551681866435987
5640,0.8345905802741962,0.5507993617519237
5655,0.8345675509615659,0.5509190332662242
5670,0.8347400614489056,0.5500238567200307
5685,0.8349667536281425,0.548746520086841
5700,0.8346524663179554,0.5475759891487483
5715,0.8348506858924859,0.5463622057832828
5730,0.8348554592409221,0.5449749601418215
5745,0.8349979060074098,0.5446137474187546
5760,0.8335906056483116,0.5444136483713424
5775,0.8340633346293951,0.5427052098162968
5790,0.8341939736392251,0.5418183734242604
5805,0.8341363584861718,0.5403149474958202
5820,0.8349442267732424,0.5397951425390533
5835,0.8349446454880175,0.538600011378815
5850,0.8346733183137552,0.5369095138530607
5865,0.8346018855731238,0.5364248151265828
5880,0.8340608223407445,0.5353668762696107
5895,0.8338957649764016,0.534681302667427
5910,0.8345666297890607,0.5340317727547206
5925,0.8344829705769965,0.5333208877544555
5940,0.8342290619373782,0.5326266830625046
5955,0.8347886323628166,0.5319422408765825
5970,0.8339923206035388,0.5312565379696832
5985,0.8343313958284116,0.5307252572194056
6000,0.8340026209870062,0.5295364296640535
6015,0.8342903617804522,0.5290677323961328
6030,0.8341037824766694,0.5281839023387344
6045,0.8344891675556679,0.5279818960467669
6060,0.8342131507759245,0.527132719653153
6075,0.8339362965666309,0.525767455813346
6090,0.8338019728667802,0.5250885414040165
6105,0.8337679732270423,0.5244193895007156
6120,0.8338358050206078,0.5230833485266374
6135,0.8340406402885849,0.5227345167300906
6150,0.833692269595705,0.5222123842884426
6165,0.8333773123418776,0.5219915641603534
6180,0.8332824315738409,0.5212917670394521
6195,0.833744860171457,0.5204919527210238
6210,0.833858248132553,0.5196505669365256
6225,0.8338897354836403,0.5186678510978617
6240,0.8341644123761034,0.5177967252287724
6255,0.8336777820644866,0.5172724592593168
6270,0.8334077110345496,0.5162550574306894
6285,0.8332661016976121,0.5155397114177357
6300,0.8333207858472396,0.5143189132714481
6315,0.8329196570926976,0.5139382401886814
6330,0.8330095132834331,0.5134116790605237
6345,0.8333581352051782,0.5127061925321355
6360,0.8336006548029139,0.5118493225079426
6375,0.8334496662550143,0.511140958949632
6390,0.8333038697703258,0.5107778389820098
6405,0.8330285229342225,0.509608310155463
6420,0.8331271721352351,0.5091030519792026
6435,0.8335307294354728,0.5086013496826216
6450,0.8329744249852801,0.5079592871172419
6465,0.8335123059853686,0.5075711143609696
6480,0.832808195219567,0.5069002814963659
6495,0.8326890289945745,0.5063558439912745
6510,0.832951981873335,0.5053319446006876
6525,0.832782402389421,0.5049706672252631
6540,0.8329092729662751,0.5042805033056751
6555,0.8326390344504281,0.5027583605196498
6570,0.8326803197272525,0.5015720220800732
6585,0.8327839935055663,0.501196909100078
6600,0.8324153570175717,0.5007281795059784
6615,0.833261495835086,0.4996532047527241
6630,0.8325181096233802,0.4990798676436931
6645,0.832342668132615,0.49836949986229045
6660,0.8327381861091708,0.49732035372598005
6675,0.8326284828380957,0.49559474996993663
6690,0.8320472229873072,0.49525881631877233
6705,0.8320720109019929,0.4940316822414197
6720,0.8324136821584713,0.4933590391107973
6735,0.8323023040282957,0.4923469711016891
6750,0.8320913555246023,0.4909628610995814
6765,0.8319561106522463,0.48993964055875155
6780,0.8328630468551045,0.4894087153964418
6795,0.8320669863246917,0.4885423738018302
6810,0.832412593500056,0.4876695023190801
6825,0.8320921092111975,0.48663095916944993
6840,0.832286225380932,0.48557563873296894
6855,0.8322712353919836,0.48502224687632134
6870,0.8321677290995798,0.4843108123310149
6885,0.8327772103262098,0.48343432031622763
6900,0.8326712754881105,0.4824820557380907
6915,0.8320950402146231,0.4814523376353012
6930,0.8321063455135508,0.4805666003333476
6945,0.8328313920181072,0.48005581438049466
6960,0.8332171120689258,0.47955860542278117
6975,0.8320652277226362,0.4790652756065361
6990,0.833331421202527,0.4780299004224385
7005,0.8322528119418794,0.4775240603749578
7020,0.8333320074032122,0.4770246209109
7035,0.8330018926745264,0.4765044603661651
7050,0.8329066769346696,0.4762003356750417
7065,0.8329889125164984,0.47522857841102606
7080,0.8327881806533173,0.4749354446207299
7095,0.832747732806043,0.4746125060934847
7110,0.8323613428115842,0.47445326733620646
7125,0.8322401667556715,0.47363004886425203
7140,0.8325958230856382,0.4724805299424465
7155,0.8319580367402117,0.471827347171524
7170,0.8319098845410756,0.4711681840575044
7185,0.8318042009318414,0.4706581739329452
7200,0.8314122839023513,0.46992430501947974
7215,0.831780752904436,0.46944704131414966
7230,0.8316730594642813,0.4689694866732095
7245,0.8314214956274035,0.46865637530435095
7260,0.8319839133133127,0.46764773387020653
7275,0.8315861342769713,0.4671636816673067
7290,0.8319080421960652,0.466648822615912
7305,0.8317560487327053,0.4663263366551715
7320,0.8315620163059257,0.4656483597050301
7335,0.8317859449676471,0.4653114885946776
7350,0.8312967186244248,0.4646432418243861
7365,0.8316257446946954,0.4628928115629449
7380,0.8315236620325269,0.46211630441950585
7395,0.8315337111871293,0.46108412952711975
7410,0.8317030394421782,0.46055947564351724
7425,0.8317166058008912,0.45984480848032044
7440,0.8312633889283272,0.45979625455960754
7455,0.8312035127154884,0.4586983928716896
7470,0.8314968642869208,0.45798547132215367
7485,0.8310367804920451,0.45764863253798005
7500,0.831380629065354,0.45723246531077744
7515,0.8316712171192708,0.45628420917882456
7530,0.8319123968297262,0.4556559498918366
7545,0.8316358775922527,0.45503053530859217
7560,0.8315440953135517,0.45439965760111306
7575,0.8311170062429536,0.45380795922246486
7590,0.8315653660241266,0.45282802343518663
7605,0.8318913773480163,0.45280869238020244
7620,0.8314506381757502,0.45234739780725064
7635,0.831955105736786,0.45204883321889866
7650,0.8318655007749154,0.4510444265141905
7665,0.8320777054229341,0.45154842396947376
7680,0.831916081519747,0.45119955984674803
7695,0.8317815903339861,0.45069708172187334
7710,0.8319483225574295,0.4496224948827659
7725,0.8317829302212665,0.44877018284979836
7740,0.8316040552693454,0.44840399189518043
7755,0.8314301211517705,0.44754618441179933
7770,0.831018775756716,0.44704267184919966
7785,0.8316970936923718,0.4466655223199335
7800,0.831916081519747,0.44599391362703605
7815,0.8319460614976439,0.44565348663700416
7830,0.8316569808169175,0.44566913250759344
7845,0.8305421108567466,0.44511131196443604
7860,0.8313246887714012,0.44505959007819057
7875,0.8313922693361018,0.44467959584518085
7890,0.8316157792830481,0.4444762641798784
7905,0.8303643245632407,0.4436465481459643
7920,0.8318830867954695,0.4426078433654397
7935,0.8314206581978533,0.44156053982132676
7950,0.8317112462517701,0.44111815606303345
7965,0.8306546613882924,0.4396970002599025
7980,0.8315767550660091,0.4392600796258439
7995,0.8319907802356242,0.43861665936095023
8010,0.8314699827983596,0.43860534519833405
8025,0.8314302048947255,0.4382659203198481
8040,0.8313246887714012,0.43759560467410685
8055,0.831950751103125,0.4369338877919539
8070,0.8312205125353573,0.43667230435226745
8085,0.831062740808101,0.43606444288416757
8100,0.8315748289780437,0.43495151719688063
8115,0.8306219178928799,0.43401884228315923
8130,0.8308863781448306,0.4335847663528441
8145,0.8298813789416448,0.43329952015020035
8160,0.8316576507605578,0.4325462878555718
8175,0.8310521891957686,0.43158125443676804
8190,0.8314726625729202,0.430957035922143
8205,0.8310302485415536,0.4299979181940786
8220,0.8312830685227567,0.42969576539986837
8235,0.8314052494941297,0.42838199716305453
8250,0.83084031951957,0.42758289402056204
8265,0.8312401083868318,0.4280126382429041
8280,0.8312951275082795,0.4269340429576126
8295,0.831937435973277,0.4264574257758606
8310,0.8319618889161425,0.42597007630271266
8325,0.8318237967833159,0.425816009734059
8340,0.830304532093357,0.42516049947825546
8355,0.8314921746814397,0.42454216432819086
8370,0.8307173011186467,0.4237486212884698
8385,0.8313126297858785,0.4232231592503947
8400,0.8313604470131944,0.42220517555054715
8415,0.8320087012279983,0.4214848513060423
8430,0.8315839569601408,0.4207832439191225
8445,0.831911224428356,0.4204023445531035
8460,0.8313437821651456,0.4201503296623725
8475,0.8297102920845405,0.4194497567131776
8490,0.8312831522657117,0.4182053927824694
8505,0.8298752657059284,0.41749298845179583
8520,0.8317663491161726,0.4169716318384415
8535,0.8307561578497757,0.4164567404608679
8550,0.8313132997295186,0.41568123542897484
8565,0.830892742609412,0.4149260312374332
8580,0.8305893418833774,0.41351942221480875
8595,0.8307689705218936,0.4127524189679673
8610,0.8309920617540648,0.41183364431117436
8625,0.8318838404820647,0.41127259115012665
8640,0.8310516867380385,0.41077812991761997
8655,0.83088403334209,0.409621725519708
8670,0.8315114355610941,0.40830504792679284
8685,0.8312820636072965,0.4078659291125688
8700,0.8304496586344053,0.4069028029383204
8715,0.8309046341090248,0.40621648583402187
8730,0.8305813025596955,0.40534616811940516
8745,0.8316512862959763,0.4044801497865826
8760,0.8304386045643428,0.403474902601223
8775,0.8292538929796858,0.4027790816003269
8790,0.8306596022226386,0.40196536702497004
8805,0.8298962851876382,0.40136319496435713
8820,0.8308304378508777,0.400605146069072
8835,0.830744433836073,0.39991158790069914
8850,0.8302583059821864,0.3991943992955479
8865,0.8307929210070292,0.3989201763199102
8880,0.8303455661413164,0.3985650409184773
8895,0.829951806766816,0.3982616274032898
8910,0.8307656208036929,0.3976712220717977
8925,0.8306969515805771,0.39720591905266195
8940,0.8287001008181435,0.39575964580852296
8955,0.830374289974888,0.39573084318312
8970,0.8290096147798947,0.3954117191449855
8985,0.8301021253710755,0.39473425941370655
9000,0.83029590656899,0.39439347683570675
9015,0.8301059775470064,0.3942111248605125
9030,0.8300007126525473,0.3939626658494609
9045,0.8301290068596366,0.393763795196847
9060,0.8300034761700629,0.39338651636286526
9075,0.8304102157025912,0.39268419780000957
9090,0.8288442224437317,0.39268956394570753
9105,0.8300082495184989,0.3922128821115977
9120,0.8305117121640746,0.39185645366300864
9135,0.8298853148605307,0.39189815443379405
9150,0.8297767839908258,0.39148328025374757
9165,0.8301247359689307,0.39070868035486384
9180,0.8297437892665482,0.3904178740494487
9195,0.8294264034670253,0.3904681735838224
9210,0.8299090978597562,0.390294937591079
9225,0.8302556262076257,0.3899084781222886
9240,0.8298179017817402,0.38934865335603924
9255,0.8295046193870133,0.3891617757157986
9270,0.8299328808589816,0.38882380551536333
9285,0.8289465563347651,0.387610604021118
9300,0.8305451256031272,0.38759541071703346
9315,0.8298065127398576,0.38708679061816703
9330,0.8300382294963958,0.38675389562781964
9345,0.8301429081901699,0.3862354483705666
9360,0.8302470006832587,0.3860763065918251
9375,0.8297394346328872,0.38608225460874335
9390,0.8295702738637484,0.3857459330434322
9405,0.8290013242273477,0.3854274232026968
9420,0.8302418923630026,0.3850452307895217
9435,0.8303318322966933,0.3848752920670264
9450,0.8302658428481381,0.383971387452529
9465,0.829551012984094,0.3834615389588643
9480,0.8295912096025032,0.38278954235182006
9495,0.829538200311976,0.38227128905164043
9510,0.8295887810568077,0.3814079214654879
9525,0.8292747449754855,0.38121299460670033
9540,0.8297067748804298,0.3808562105701433
9555,0.8296198496931197,0.38049674346073725
9570,0.8294327679316068,0.38028536257688783
9585,0.8292434251103084,0.37991846044633404
9600,0.8301715482807864,0.37920702590102756
9615,0.8300342098345549,0.37885279563260393
9630,0.8303277288918973,0.3778124745431341
9645,0.8291544063491229,0.37760843170189573
9660,0.8291777706335732,0.3763825583455203
9675,0.8299402502390233,0.375834080068066
9690,0.8302182768496872,0.37509513594451277
9705,0.8290277870011338,0.37486862640893653
9720,0.8299312897428363,0.37433547074028245
9735,0.8292165436217471,0.37378547313241967
9750,0.8299164672397978,0.37337415483205255
9765,0.830021983363122,0.3729631274672956
9780,0.8302216265678879,0.37253322161405905
9795,0.8294796639864176,0.37188721525485313
9810,0.8305296331564487,0.37074493739712194
9825,0.8296454750373556,0.3705797506229255
9840,0.8301708783371463,0.37009737938132864
9855,0.8290814662353011,0.36971017641042353
9870,0.8294798314723276,0.36922715864524863
9885,0.8285289302180843,0.36901568078286245
9900,0.8257138270421578,0.3688533387124095
9915,0.8269782619199931,0.3679871264225135
9930,0.8269672078499306,0.3676345771153928
9945,0.8265123161182661,0.3676098799147106
9960,0.8262828604215134,0.36705293217838364
9975,0.8262736486964614,0.36666912345626335
9990,0.8266051870553824,0.36595943452461765
10005,0.8266453836737917,0.3657689686785187
10020,0.8263141802866907,0.364957904849832
10035,0.8266961319045334,0.36418168864200307
10050,0.826663890866851,0.36379956088118576
10065,0.8262276738141557,0.36309229641295787
10080,0.826594551700095,0.36272442449703696
10095,0.8261646153690263,0.3621808274725971
10110,0.8266839891760556,0.36198635318031414
10125,0.8262587424504679,0.36144249754644303
10140,0.8260976210050109,0.36122448979591837
10155,0.8262769984146621,0.361014078697436
10170,0.8266561027720342,0.3608122017101842
10185,0.8258566925234206,0.3605916725177051
10200,0.8263272441876737,0.3598819835860594
10215,0.8264574644827286,0.3596558942908089
10230,0.8269769220327129,0.35910977582441456
10245,0.8263692831510933,0.3587253529048951
10260,0.8264909616647362,0.35816695049051744
10275,0.8256379559249104,0.35776332582072934
10290,0.8255684492722444,0.357690139351692
10305,0.8262656093727795,0.35730267777135566
10320,0.8257686786776954,0.3570957902263738
10335,0.8262383929123982,0.35671828510913967
10350,0.826075931579661,0.3565134987657865
10365,0.826341899204802,0.35629746291217496
10380,0.8262863776256243,0.3562349764083546
10395,0.8261755019531788,0.3558446701242748
10410,0.8260132081063516,0.35561279444300053
10425,0.8261361427643198,0.3555498876988545
10440,0.826507291540965,0.35532457423189767
10455,0.8262335358210071,0.35477683945655814
10470,0.8261013056950318,0.35403715183089013
10485,0.8262318609619067,0.3531499275247069
10500,0.82622407286709,0.3527661834549444
10515,0.8261455219752819,0.3520483160000362
10530,0.8261036504977723,0.3518202224816937
10545,0.8258626382732269,0.3516000165510036
10560,0.8266707577891625,0.35153846750637147
10575,0.8254904008381665,0.35097592734109423
10590,0.8258245352286933,0.3505825500700185
10605,0.8256268181118929,0.35018784742560777
10620,0.8260334739014662,0.34995235121229634
10635,0.8259895088500812,0.3492245596204648
10650,0.8259167362221694,0.34896976467834806
10665,0.8256037050563075,0.3487327491346282
10680,0.825901746233221,0.3486637327426694
10695,0.8257299056895215,0.34861689210943836
10710,0.8256077247181485,0.34837593277189227
10725,0.8257430533334595,0.3481690129007315
10740,0.8253814512536864,0.3477965829935852
10755,0.8262071567901761,0.3472538264497968
10770,0.8259422778234503,0.34670867776876957
10785,0.8256264831400727,0.3461707054994589
10800,0.8257306593761167,0.3459904547258934
10815,0.8261381525952403,0.3454511570832477
10830,0.8257392011575286,0.34526886976041127
10845,0.8254668690678061,0.3448938214327738
10860,0.8260252670918743,0.34468505896941554
10875,0.8260703208016746,0.3443049031055114
10890,0.8259144751623839,0.34428020590482916
10905,0.8258266288025687,0.3440683078021172
10920,0.8257557822626225,0.34401962457668867
10935,0.825649596195658,0.3437929534102179
10950,0.8261386550529703,0.3430533627630866
10965,0.8257263047424557,0.34300467953765806
10980,0.8260035776665243,0.3424946370869199
10995,0.8257269746860958,0.34210219727503244
11010,0.825344353124613,0.3417456395217277
11025,0.8251711726936332,0.34123074814415405
11040,0.8253961900137698,0.34086374903506356
11055,0.8261499603518979,0.3405069649985065
11070,0.826002154036289,0.33997206371619165
11085,0.8262927420902058,0.33993944660167813
11100,0.8255646808392686,0.33925733190063706
11115,0.8253606830008418,0.33873303360500256
11130,0.8254115149745384,0.33872294783718465
11145,0.8254217316150507,0.3385357146089761
11160,0.8251357494236601,0.33817744356818946
11175,0.8251884237423671,0.33815898532003563
11190,0.825174941126609,0.3378065653176306
11205,0.8246646115587218,0.33760226386696096
11220,0.8252909251193107,0.33723271098973706
11235,0.8260564194711415,0.337021879650929
11250,0.8248781560940209,0.3368289893414123
11265,0.8252365759415032,0.33630666294269085
11280,0.8251385129411757,0.3357775480463997
11295,0.8250814839888075,0.335084280813637
11310,0.8249950612592277,0.3345655749469527
11325,0.8251561827046847,0.33402734406821083
11340,0.8254633518636952,0.3339978949192298
11355,0.8247792556641432,0.33330333463931094
11370,0.8256478375936026,0.3331117697031293
11385,0.8249893667382864,0.33287863330087786
11400,0.8253892393485033,0.3328472122549837
11415,0.8246181342186862,0.33282135131186097
11430,0.8249770565238986,0.3324659573009968
11445,0.8247460097110005,0.33197653895239904
11460,0.8253693922681637,0.3319582423351397
11475,0.8251474734373627,0.3315910169427969
11490,0.8245848882655435,0.33141034592890567
11505,0.8251144787130852,0.331391176504816
11520,0.8253728257293195,0.33119285539724347
11535,0.8253003880732278,0.33101380069229747
11550,0.825326850847014,0.3308129258165916
11565,0.8247283399474915,0.3306267270261079
11580,0.8247893885617005,0.33059032774866265
11595,0.8257284820592862,0.33042184370421807
11610,0.8256246407950623,0.33039759907004046
11625,0.824996066174688,0.3298814146453107
11640,0.8252377483428734,0.3295310635183554
11655,0.8258269637743888,0.3295477438266696
11670,0.824765605562475,0.32954283024747627
11685,0.824795920512192,0.32935604958577236
11700,0.8250598783064126,0.32916823448634347
11715,0.8250664102569041,0.328659323451867
11730,0.8248074770399847,0.32850987952679644
11745,0.8247619208724543,0.32829659139839173
11760,0.824595607363786,0.3282663340949381
11775,0.8254991938484435,0.32789303138096143
11790,0.8254776719090036,0.3277036646249452
11805,0.8251691628627127,0.3273321721769871
11820,0.8251996452983397,0.32703968491026897
11835,0.8256370347524051,0.326766884286503
11850,0.8254350467448988,0.32660033981279263
11865,0.8252134628859179,0.3266529345058685
11880,0.8251114639667044,0.32645561550984203
11895,0.8252233445546102,0.3257737917444111
11910,0.8255909761271446,0.32557543831065977
11925,0.82491801774061,0.32558507151197297
11940,0.8255477647623547,0.32543747017909996
11955,0.8250960552629809,0.3253773758125185
11970,0.8250255436948547,0.32503856513143176
11985,0.8254352142308088,0.3250273479473523
12000,0.8257202752496943,0.3248485841780164
12015,0.8248712891717093,0.3248630016538073
12030,0.825444760927681,0.32484169870191
12045,0.8250538488136513,0.32482721657376123
12060,0.8258752834594348,0.32467036995372184
12075,0.8254481106458817,0.32447948386729714
12090,0.8249620665349502,0.32428846847615683
12105,0.8250771293551465,0.32413230070587445
12120,0.8251411089727813,0.3241611356574563
12135,0.8247223104547301,0.32377988070346936
12150,0.825344771839388,0.32363538268377107
12165,0.8246832024947361,0.323589576488265
12180,0.824734620669118,0.32361537277902985
12195,0.8249346825886589,0.323258200828326
12210,0.8247690390236309,0.32292065086821653
12225,0.8254430860685806,0.32290872250820113
12240,0.8246770055160647,0.32289896000217233
12255,0.8254246626184764,0.3225578541623835
12270,0.82513558193775,0.32237556683954705
12285,0.8257591319808232,0.32235820768147594
12300,0.8249428056552958,0.32218713754271905
12315,0.826542128610253,0.32217785992937376
12330,0.826368110749723,0.3221665780929365
12345,0.8262839490799287,0.3221537769260907
12360,0.826197861322169,0.3221507059390949
12375,0.8265434684975334,0.32199233998864707
12390,0.8245665485583943,0.32196395760356983
12405,0.8245982871383466,0.3219519322650178
12420,0.8262599148518383,0.3219493461707055
12435,0.8266298912271132,0.32189807685096467
12450,0.824748187027831,0.32189196720315194
12465,0.8262661118305096,0.3219084858805716
12480,0.8270365470166865,0.3218789720792328
12495,0.8266329059734938,0.3217072877430767
12510,0.8268632828427518,0.3213715803751647
12525,0.825597089362861,0.3211900042282642
12540,0.8269979415144226,0.3208470881224567
12555,0.8260441929997087,0.3206711367306854
12570,0.8269408288190996,0.32066088933197306
12585,0.825087513481569,0.3206508035641552
12600,0.8266592012613699,0.320309471441114
12615,0.82474366490826,0.3201260203758371
12630,0.8266664031555016,0.31995436836585994
12645,0.82478754621669,0.3199599931209891
12660,0.8262142749413527,0.3199491638510565
12675,0.8265841675736727,0.3199288306845262
12690,0.8250020956674493,0.31974777175648816
12705,0.8255707103320299,0.3197356817655783
12720,0.8269160409044138,0.31918070592616443
12735,0.8261248374653922,0.3190349471854889
12750,0.826215196113858,0.3190444510820865
12765,0.8269360554706635,0.31874213665698176
12780,0.8253862246021225,0.31837070886138147
12795,0.8248361171306012,0.31817949951316776
12810,0.8248244768598536,0.3180154764814118
12825,0.8255948283030755,0.31766603048746583
12840,0.8257342603231825,0.31733759650980714
12855,0.8251108777660193,0.3173062401162708
12870,0.8254368053469542,0.317005929914258
12885,0.825523311819489,0.31682826523500485
12900,0.8249032789805266,0.31665509389461927
12915,0.8257637378433492,0.31664022385232365
12930,0.8249888642805563,0.3166654382718683
12945,0.8268201552209169,0.3166689941515477
12960,0.825536626949337,0.3164957581588043
12975,0.8267006540241044,0.3164388317577554
12990,0.8248245606028086,0.3165040336606036
13005,0.8271732155192779,0.31647736456300823
13020,0.8257125708978325,0.31647833434837536
13035,0.8272981600081666,0.31652637105022585
13050,0.8271445754286614,0.31635523625911116
13065,0.825579587085262,0.31570328188298696
13080,0.8260642075659582,0.31539404965559686
13095,0.8272457369183246,0.3150668117465576
13110,0.8254651942087057,0.3150733093085172
13125,0.8272390374819231,0.3150744083985999
13140,0.8254770019653634,0.31508339507633504
13155,0.8254542238815982,0.3150802917631603
13170,0.8253971949292301,0.3150830394883671
13185,0.8268876520426623,0.31509270501585923
13200,0.8261363102502298,0.3149345006963059
13215,0.8273376029399807,0.3149521184638083
13230,0.8260026564940192,0.31495874533048346
13245,0.8266007486787664,0.3147980195689757
13260,0.8264648338627703,0.3145014268775368
13275,0.8265675864685789,0.31434790985392447
13290,0.8261509652673582,0.3140148855588614
13305,0.8260997145788864,0.31402800998749625
13320,0.8272164268840678,0.31403599455368536
13335,0.8261716497772479,0.31370636450740724
13350,0.8260450304292588,0.31372194572563866
13365,0.8272205302888638,0.3135552072948548
13380,0.8272594707629477,0.31322538329150323
13395,0.8263262392722134,0.3130638493755229
13410,0.8252561717929777,0.3125484731052657
13425,0.8253419245789174,0.31256324616902453
13440,0.8259732627168074,0.3125793122799395
13455,0.8258082890954195,0.31258167209099946
13470,0.8255815131732274,0.31241383457013294
13485,0.8253761754475203,0.31244490002805914
13500,0.8259838980720948,0.3122924174421717
13515,0.8260062574410849,0.31229771893551184
13530,0.8263401406027466,0.3122808123439454
13545,0.8270880489340233,0.31195719496694324
13560,0.8269264250308362,0.3117932365875451
13575,0.8255800058000371,0.311626918397087
13590,0.8258375153867212,0.31164324311743324
13605,0.8271614077626203,0.3116547835633018
13620,0.8258954655115945,0.3114924738190277
13635,0.8256182763304809,0.3114776037767321
13650,0.826868893620738,0.3115206622470315
13665,0.8269124399573481,0.3115377304694925
13680,0.8269481144561862,0.3115209855088205
13695,0.8256417243578862,0.31136310445105625
13710,0.8268923416481434,0.3113715739099289
13725,0.8254584947723042,0.31122235626811073
13740,0.8263483474123385,0.3112380021387
13755,0.8262391465989934,0.31123599791560796
13770,0.8254310270830578,0.31094241155880714
13785,0.8259030023775462,0.3104663439220965
13800,0.8261354728206797,0.3104848021702504
13815,0.8262915696888354,0.31048564265090184
13830,0.8255995179085566,0.31051502714752505
13845,0.8258298110348594,0.31051952048639264
13860,0.8254181306679849,0.3105373645371473
13875,0.8255868727223487,0.31040356648266604
13890,0.8268439382201423,0.31042014981244354
13905,0.826794697362591,0.31026533974167503
13920,0.826345918866643,0.3099388776609294
13935,0.8262804318758179,0.30997243223463117
13950,0.8258162446761463,0.3100018167312544
13965,0.8261552361580642,0.3098393453560858
13980,0.8255087405453156,0.3098528253726885
13995,0.8256212910768616,0.30985780360423965
14010,0.8268258497418581,0.3096824664098675
14025,0.8270772460928258,0.3095265249228374
14040,0.8264865232881202,0.3093685468865364
14055,0.8269130261580332,0.3093893326195713
14070,0.826611802748829,0.30923914519238604
14085,0.8262424125742391,0.30927341094202365
14100,0.8266140638086146,0.3092804580490246
14115,0.8256502661392982,0.3091293008364722
14130,0.8255742275361407,0.30898777682523304
14145,0.8269042331477562,0.3090120537855895
14160,0.8262059006458508,0.3088879535847793
14175,0.8259053471802867,0.308935570046304
14190,0.8267602790080781,0.30891801693115944
14205,0.8259741001463575,0.3088123749785031
14220,0.8266742749932734,0.308838850119025
14235,0.8268754255712295,0.30870498741218594
14250,0.8257971512824019,0.30873737824344716
14265,0.8261080051314333,0.3086405290114525
14280,0.8267493924239256,0.3086848158765502
14295,0.8259294651513324,0.3085581295814277
14310,0.8252740927853518,0.30858861316813363
14325,0.8264429769515103,0.30855667490337707
14340,0.8260756803507959,0.3084894364512579
14355,0.8262876337699495,0.30849693612476353
14370,0.8269027257745658,0.30857303194990215
14385,0.8265345917443012,0.30842368500336836
14400,0.8258865887583625,0.30828426219375793
14415,0.8257120684401024,0.30814083093796346
14430,0.8259203371692352,0.30816588372661363
14445,0.8268362338682805,0.3081988241029162
14460,0.8260430205983383,0.30821725002489114
14475,0.8250980650939014,0.3080666100312012
14490,0.8261125272510044,0.3081029446562887
14505,0.8256157640418302,0.30813291102413215
14520,0.8257941365360212,0.3082214524281486
14535,0.8248386294192518,0.30822914605872764
14550,0.8261680488301821,0.3082453091481793
14565,0.8267734266520161,0.3080883655496032
14580,0.8263706230383736,0.3081100564156474
14595,0.8267514022548461,0.30813753366771535
14610,0.8252277829312262,0.3081723812885732
14625,0.8251848227953014,0.3078638925632979
14640,0.8257638215863042,0.30788584203877334
14655,0.8250031005829096,0.30793161590810053
14670,0.8260595179604772,0.30795993364081997
14685,0.8249651650242859,0.30799478126167784
14700,0.8253949338694445,0.3080266548740766
14715,0.8255663556983689,0.30805658891574117
14730,0.825671201878053,0.30810026158343967
14745,0.8258751997164798,0.3081380832127567
14760,0.825244447779275,0.3081509813581392
14775,0.8254732335323876,0.3081806567903725
14790,0.8254501204768022,0.3082016041543019
14805,0.8253775153348005,0.3082056126004859
14820,0.8263411455182068,0.30805998316452604
14835,0.8257912892755506,0.3081232131704611
14850,0.8266469747899371,0.30816895471360944
14865,0.8265224490158235,0.30825694657258457
14880,0.8258136486445408,0.30835544443970325
14895,0.8260832172167476,0.3089200211542515
14910,0.8260684784566642,0.30851232338592155
14925,0.8250208540893736,0.3082769564773258
14940,0.825318476551512,0.308068355644862
14955,0.8251905173162426,0.3079628429969213
14970,0.8259362483306889,0.30804449892483127
14985,0.8264394597473994,0.30787986169567616


==> gfx/contrib/tropical/data/gt.csv <==
-3.000000000000000000e+00,4.978706687688827515e-02
-2.951951980590820312e+00,5.223763734102249146e-02
-2.903903961181640625e+00,5.480882897973060608e-02
-2.855855941772460938e+00,5.750657618045806885e-02
-2.807807922363281250e+00,6.033711135387420654e-02
-2.759759664535522461e+00,6.330697983503341675e-02
-2.711711645126342773e+00,6.642301380634307861e-02
-2.663663625717163086e+00,6.969242542982101440e-02
-2.615615606307983398e+00,7.312276214361190796e-02
-2.567567586898803711e+00,7.672193646430969238e-02
-2.519519567489624023e+00,8.049827069044113159e-02
-2.471471309661865234e+00,8.446049690246582031e-02
-2.423423290252685547e+00,8.861773461103439331e-02
-2.375375270843505859e+00,9.297959506511688232e-02
-2.327327251434326172e+00,9.755614399909973145e-02
-2.279279232025146484e+00,1.023579537868499756e-01
-2.231231212615966797e+00,1.073961257934570312e-01
-2.183183193206787109e+00,1.126822680234909058e-01
-2.135135173797607422e+00,1.182286068797111511e-01
-2.087087154388427734e+00,1.240479424595832825e-01
-2.039039134979248047e+00,1.301537156105041504e-01
-1.990990996360778809e+00,1.365600228309631348e-01
-1.942942857742309570e+00,1.432816684246063232e-01
-1.894894838333129883e+00,1.503341495990753174e-01
-1.846846818923950195e+00,1.577337384223937988e-01
-1.798798799514770508e+00,1.654975712299346924e-01
-1.750750780105590820e+00,1.736435294151306152e-01
-1.702702641487121582e+00,1.821904629468917847e-01
-1.654654622077941895e+00,1.911580711603164673e-01
-1.606606602668762207e+00,2.005670666694641113e-01
-1.558558464050292969e+00,2.104392051696777344e-01
-1.510510444641113281e+00,2.207972407341003418e-01
-1.462462425231933594e+00,2.316651046276092529e-01
-1.414414405822753906e+00,2.430679053068161011e-01
-1.366366386413574219e+00,2.550319731235504150e-01
-1.318318247795104980e+00,2.675849199295043945e-01
-1.270270228385925293e+00,2.807557284832000732e-01
-1.222222208976745605e+00,2.945748269557952881e-01
-1.174174070358276367e+00,3.090741634368896484e-01
-1.126126050949096680e+00,3.242871165275573730e-01
-1.078078031539916992e+00,3.402488529682159424e-01
-1.030030012130737305e+00,3.569962382316589355e-01
-9.819819927215576172e-01,3.745679855346679688e-01
-9.339339733123779297e-01,3.930045962333679199e-01
-8.858857154846191406e-01,4.123487770557403564e-01
-8.378376960754394531e-01,4.326450228691101074e-01
-7.897896766662597656e-01,4.539402723312377930e-01
-7.417416572570800781e-01,4.762836694717407227e-01
-6.936936378479003906e-01,4.997268319129943848e-01
-6.456456184387207031e-01,5.243239402770996094e-01
-5.975975990295410156e-01,5.501316785812377930e-01
-5.495495796203613281e-01,5.772097110748291016e-01
-5.015015602111816406e-01,6.056206226348876953e-01
-4.534533023834228516e-01,6.354300379753112793e-01
-4.054052829742431641e-01,6.667065620422363281e-01
-3.573572635650634766e-01,6.995225548744201660e-01
-3.093092441558837891e-01,7.339537739753723145e-01
-2.612612247467041016e-01,7.700797319412231445e-01
-2.132132053375244141e-01,8.079838752746582031e-01
-1.651651859283447266e-01,8.477536439895629883e-01
-1.171169281005859375e-01,8.894811868667602539e-01
-6.906890869140625000e-02,9.332623481750488281e-01
-2.102088928222656250e-02,9.791985154151916504e-01
2.702689170837402344e-02,1.027395486831665039e+00
7.507491111755371094e-02,1.077964901924133301e+00
1.231231689453125000e-01,1.131023764610290527e+00
1.711711883544921875e-01,1.186693906784057617e+00
2.192192077636718750e-01,1.245104193687438965e+00
2.672672271728515625e-01,1.306389570236206055e+00
3.153152465820312500e-01,1.370691299438476562e+00
3.633632659912109375e-01,1.438158273696899414e+00
4.114112854003906250e-01,1.508945822715759277e+00
4.594593048095703125e-01,1.583217740058898926e+00
5.075075626373291016e-01,1.661145687103271484e+00
5.555555820465087891e-01,1.742909073829650879e+00
6.036036014556884766e-01,1.828696846961975098e+00
6.516516208648681641e-01,1.918707132339477539e+00
6.996996402740478516e-01,2.013147830963134766e+00
7.477476596832275391e-01,2.112237215042114258e+00
7.957956790924072266e-01,2.216203689575195312e+00
8.438436985015869141e-01,2.325287580490112305e+00
8.918919563293457031e-01,2.439741134643554688e+00
9.399399757385253906e-01,2.559827804565429688e+00
9.879879951477050781e-01,2.685825109481811523e+00
1.036036014556884766e+00,2.818024158477783203e+00
1.084084033966064453e+00,2.956730365753173828e+00
1.132132053375244141e+00,3.102263689041137695e+00
1.180180191993713379e+00,3.254960536956787109e+00


==> gfx/contrib/tropical/data/pred1.csv <==
-3.000000000000000000e+00,2.051051855087280273e-01
-6.216216087341308594e-01,2.051051855087280273e-01
-6.156156063079833984e-01,2.135269492864608765e-01
1.198198199272155762e+00,2.847671985626220703e+00


==> gfx/contrib/tropical/data/pred32.csv <==
-3.000000000000000000e+00,4.864564538002014160e-02
-2.951951980590820312e+00,5.177226662635803223e-02
-2.903903961181640625e+00,5.489879846572875977e-02
-2.855855941772460938e+00,5.802541971206665039e-02
-2.807807922363281250e+00,6.115198135375976562e-02
-2.759759664535522461e+00,6.427860260009765625e-02
-2.711711645126342773e+00,6.740522384643554688e-02
-2.663663625717163086e+00,7.053187489509582520e-02
-2.615615606307983398e+00,7.365846633911132812e-02
-2.567567586898803711e+00,7.678499817848205566e-02
-2.519519567489624023e+00,7.991170883178710938e-02
-2.471471309661865234e+00,8.308050036430358887e-02
-2.423423290252685547e+00,8.801081776618957520e-02
-2.375375270843505859e+00,9.305107593536376953e-02
-2.327327251434326172e+00,9.809133410453796387e-02
-2.279279232025146484e+00,1.031315624713897705e-01
-2.231231212615966797e+00,1.081717610359191895e-01
-2.183183193206787109e+00,1.132120788097381592e-01
-2.135135173797607422e+00,1.182522773742675781e-01
-2.087087154388427734e+00,1.241954863071441650e-01
-2.039039134979248047e+00,1.309043467044830322e-01
-1.990990996360778809e+00,1.376132965087890625e-01
-1.942942857742309570e+00,1.443222612142562866e-01
-1.894894838333129883e+00,1.510311663150787354e-01
-1.846846818923950195e+00,1.577401012182235718e-01
-1.798798799514770508e+00,1.644490361213684082e-01
-1.750750780105590820e+00,1.711579263210296631e-01
-1.702702641487121582e+00,1.812692880630493164e-01
-1.654654622077941895e+00,1.914831995964050293e-01
-1.606606602668762207e+00,2.016971111297607422e-01
-1.558558464050292969e+00,2.119109928607940674e-01
-1.510510444641113281e+00,2.221248596906661987e-01
-1.462462425231933594e+00,2.323388010263442993e-01
-1.414414405822753906e+00,2.425526380538940430e-01
-1.366366386413574219e+00,2.527665495872497559e-01
-1.318318247795104980e+00,2.664496302604675293e-01
-1.270270228385925293e+00,2.807592153549194336e-01
-1.222222208976745605e+00,2.950687408447265625e-01
-1.174174070358276367e+00,3.099178969860076904e-01
-1.126126050949096680e+00,3.250830173492431641e-01
-1.078078031539916992e+00,3.404688239097595215e-01
-1.030030012130737305e+00,3.583157956600189209e-01
-9.819819927215576172e-01,3.761628270149230957e-01
-9.339339733123779297e-01,3.940097689628601074e-01
-8.858857154846191406e-01,4.118568897247314453e-01
-8.378376960754394531e-01,4.297038912773132324e-01
-7.897896766662597656e-01,4.524056613445281982e-01
-7.417416572570800781e-01,4.768577218055725098e-01
-6.936936378479003906e-01,5.013097524642944336e-01
-6.456456184387207031e-01,5.257617831230163574e-01
-5.975975990295410156e-01,5.507783889770507812e-01
-5.495495796203613281e-01,5.758054256439208984e-01
-5.015015602111816406e-01,6.041478514671325684e-01
-4.534533023834228516e-01,6.364490985870361328e-01
-4.054052829742431641e-01,6.687501668930053711e-01
-3.573572635650634766e-01,7.010512351989746094e-01
-3.093092441558837891e-01,7.333523035049438477e-01
-2.612612247467041016e-01,7.664305567741394043e-01
-2.132132053375244141e-01,8.081314563751220703e-01
-1.651651859283447266e-01,8.498324155807495117e-01
-1.171169281005859375e-01,8.915334939956665039e-01
-6.906890869140625000e-02,9.332344532012939453e-01
-2.102088928222656250e-02,9.749354720115661621e-01
2.702689170837402344e-02,1.026764392852783203e+00
7.507491111755371094e-02,1.079571962356567383e+00
1.231231689453125000e-01,1.132379770278930664e+00
1.711711883544921875e-01,1.185880899429321289e+00
2.192192077636718750e-01,1.246836543083190918e+00
2.672672271728515625e-01,1.307792305946350098e+00
3.153152465820312500e-01,1.368747949600219727e+00
3.633632659912109375e-01,1.435464978218078613e+00
4.114112854003906250e-01,1.510936379432678223e+00
4.594593048095703125e-01,1.586407780647277832e+00
5.075075626373291016e-01,1.661879539489746094e+00
5.555555820465087891e-01,1.737350940704345703e+00
6.036036014556884766e-01,1.829106688499450684e+00
6.516516208648681641e-01,1.922361969947814941e+00
6.996996402740478516e-01,2.015616893768310547e+00
7.477476596832275391e-01,2.108872413635253906e+00
7.957956790924072266e-01,2.213443756103515625e+00
8.438436985015869141e-01,2.327879428863525391e+00
8.918919563293457031e-01,2.442842960357666016e+00
9.399399757385253906e-01,2.562439918518066406e+00
9.879879951477050781e-01,2.682037353515625000e+00
1.036036014556884766e+00,2.815703392028808594e+00
1.084084033966064453e+00,2.960933685302734375e+00
1.132132053375244141e+00,3.106164455413818359e+00
1.180180191993713379e+00,3.251395702362060547e+00


==> gfx/contrib/tropical/data/pred4.csv <==
-3.000000000000000000e+00,1.170582696795463562e-01
-1.480480432510375977e+00,1.170582696795463562e-01
-1.474474430084228516e+00,1.193411350250244141e-01
-3.002882003784179688e-03,9.513846635818481445e-01
3.002882003784179688e-03,9.547806382179260254e-01
2.012012004852294922e-01,1.069583654403686523e+00
1.198198199272155762e+00,3.127618074417114258e+00


==> gfx/contrib/tropical/data/pred8.csv <==
-3.000000000000000000e+00,-8.945822715759277344e-03
-7.717716693878173828e-01,3.745318055152893066e-01
3.993992805480957031e-01,1.381233930587768555e+00
4.054052829742431641e-01,1.389151811599731445e+00
1.198198199272155762e+00,3.184197902679443359e+00

